To Train or Not to Train: Balancing Efficiency and Training Cost in Deep Reinforcement Learning for Mobile Edge Computing

Artificial Intelligence (AI) is a key component of 6G networks, as it enables communication and computing services to adapt to end users' requirements and demand patterns. The management of Mobile Edge Computing (MEC) is a meaningful example of AI application: computational resources available at the network edge need to be carefully allocated to users, whose jobs may have different priorities and latency requirements. The research community has developed several AI algorithms to perform this resource allocation, but it has neglected a key aspect: learning is itself a computationally demanding task, and considering free training results in idealized conditions and performance in simulations. In this work, we consider a more realistic case in which the cost of learning is specifically accounted for, presenting a new algorithm to dynamically select when to train a Deep Reinforcement Learning (DRL) agent that allocates resources. Our method is highly general, as it can be directly applied to any scenario involving a training overhead, and it can approach the same performance as an ideal learning agent even under realistic training conditions.

==> fig/comp_cumulative.csv <==
idx	Episode	SJF    pts ats ideal
0	0	0.03746388907788649	-0.1817079856951982	-0.2129742942620163	-0.17873701529760627
1	1	0.04048577452277089	-0.18132904077918832	-0.24110347702250098	-0.187788283847558
2	2	0.04409016548351324	-0.18005970167717472	-0.22594229543848435	-0.1896351847278255
3	3	0.03213334438966032	-0.2008120606494868	-0.24798371867331165	-0.21373540359457782
4	4	0.01532000518381032	-0.19852380792757873	-0.24853799272669294	-0.21055548624147966
5	5	0.020968839523277372	-0.20915654961153254	-0.25357392999560285	-0.22418673917908602
6	6	0.01713635532550737	-0.20255533018907806	-0.2501917401092239	-0.21807562312770337
7	7	0.01921424736634706	-0.2061484306666813	-0.2527830708687301	-0.22300500445148272
8	8	0.019417516707087336	-0.20290119583237054	-0.24981704038723587	-0.22030035809335194
9	9	0.024466833159242158	-0.1990356873856215	-0.24477855405952806	-0.2142025018883781
10	10	0.026876915474793872	-0.20018630727784634	-0.24218677023387108	-0.2112765323538009
11	11	0.027118203007476395	-0.20646840687018075	-0.23707602935994979	-0.21206535918797503
12	12	0.022187082115845	-0.2100805218126328	-0.23621722399143735	-0.21376630661770002
13	13	0.02110634086020325	-0.21003439970599494	-0.23273631338096729	-0.2122896110460311
14	14	0.027089656325884393	-0.21220009820444202	-0.22871432794421803	-0.2135927377806973
15	15	0.02424148243142562	-0.2139927166710906	-0.2261884586868302	-0.2140715663656409
16	16	0.02295542624307066	-0.21213834769277903	-0.2226955661802063	-0.21005672294715852
17	17	0.02272243931937097	-0.21246934173323112	-0.22041125893575347	-0.2093337485683139
18	18	0.02412036025967585	-0.2165422336373466	-0.21769757701296794	-0.21187292627659454
19	19	0.02341048798518365	-0.21692171204858654	-0.21787291349426532	-0.21058305851089795
20	20	0.02312233073727453	-0.21912340677707806	-0.216407442806232	-0.21183411831556195
21	21	0.02471589847895055	-0.21797372425125122	-0.21322382663431944	-0.21064850543566016
22	22	0.0243903492709978	-0.22187407677731338	-0.21257783530135282	-0.21373231336035597
23	23	0.022272540270662902	-0.2213573483152312	-0.21220249802645902	-0.21262798449306208
24	24	0.01956300776193124	-0.21997605166704734	-0.20917572141108587	-0.211084351935163
25	25	0.020082128884964124	-0.2174650741755016	-0.2069899351691141	-0.20802056218126347
26	26	0.01943847740626345	-0.21635361166601105	-0.20781357459692495	-0.20660733410031504
27	27	0.01986071774680627	-0.21704894281442227	-0.2057198101564428	-0.20721649588319835
28	28	0.01905329528935594	-0.21961029072368046	-0.2045276371636128	-0.20928842039163556
29	29	0.019076242838914622	-0.22017078702976284	-0.2027931931286458	-0.20914881446379657
30	30	0.017705945417916348	-0.2215014914677283	-0.20322490546240474	-0.21014163273106065
31	31	0.01803653402980317	-0.22169957484040123	-0.20305382410995398	-0.20997168650084377
32	32	0.016874062647881043	-0.22268381619839453	-0.20223111845408984	-0.21029607883815662
33	33	0.01631877196422197	-0.22358569088954755	-0.20148833231152818	-0.21096262616121023
34	34	0.01583496183528419	-0.2219840027059372	-0.20159846795254519	-0.20967795803876924
35	35	0.0158816332063795	-0.2214670942363103	-0.19984882797279963	-0.2087620091565075
36	36	0.01532111066023876	-0.22258636148363875	-0.198518648817463	-0.20935617487993854
37	37	0.01500639042486599	-0.2224708617216376	-0.19821435358374356	-0.2094426262081738
38	38	0.013871396227743579	-0.22265627405498511	-0.1966980573948626	-0.20906428476749622
39	39	0.014115710563303296	-0.22171362196689243	-0.19715207287935907	-0.208032099332876
40	40	0.013753803764068312	-0.22131726088161502	-0.1981301476238931	-0.20761318424156294
41	41	0.013526390617331388	-0.22146551040491153	-0.19786901789861785	-0.20730160381584367
42	42	0.013213874478889628	-0.22070662670751223	-0.19747315485189093	-0.20638113785369291
43	43	0.01289179060361402	-0.22173182053826063	-0.19686783388023316	-0.20713045838869823
44	44	0.013475511634670829	-0.22133467301353874	-0.19704356564169054	-0.20681428915130295
45	45	0.01358427913362211	-0.22173750337687986	-0.19647656751840095	-0.20693415381114594
46	46	0.012805169373757497	-0.2210025214519598	-0.19687093743689837	-0.20578718923047262
47	47	0.013002083712545829	-0.22060061930803884	-0.1968856102919675	-0.205361207158299
48	48	0.013318745567618213	-0.22074157163471445	-0.19649195178769568	-0.20526501892699675
49	49	0.01235561047838793	-0.22041642139862425	-0.19791366353825618	-0.2043766941825759
50	50	0.01233471867913418	-0.22057980309733516	-0.19711839984149168	-0.20463702638641834
51	51	0.01302262487672803	-0.2196928298581949	-0.19710263258663793	-0.2034710766542526
52	52	0.012981022638588541	-0.2187570761319813	-0.19720872684358276	-0.20272780003043284
53	53	0.01228218421676008	-0.21898586128027525	-0.19791749420954613	-0.20275713973686482
54	54	0.011947283429705458	-0.2195752298484135	-0.1980285520190584	-0.20303760614565863
55	55	0.011488483547195092	-0.21897598762461637	-0.1976772649097856	-0.20250310430246404
56	56	0.01133629791964622	-0.21841652930832497	-0.19761067128120727	-0.20191705154290754
57	57	0.011080615646622792	-0.21823471960766588	-0.197578230292972	-0.2017749268943932
58	58	0.010811268797364968	-0.2177552786017319	-0.19696191581507347	-0.2012166516521748
59	59	0.01029365150171021	-0.2185225786323819	-0.19716366762558873	-0.2018818779099026
60	60	0.00977007414871794	-0.21868286514743923	-0.19715609140972296	-0.2022789900808733
61	61	0.009979579457799568	-0.21868462666669317	-0.19684195105512875	-0.2022329431509263
62	62	0.00971415544120174	-0.2183799685963058	-0.19712622930697238	-0.20165049589571793
63	63	0.009469473365349541	-0.21931646088103665	-0.19603782892185873	-0.20211766225744973
64	64	0.00943989866164337	-0.21969541224009775	-0.19528816906532023	-0.2024557771432817
65	65	0.009581758648531299	-0.21898865650677252	-0.1945725643094536	-0.20167446201402042
66	66	0.009842209560265451	-0.21943644075868365	-0.19507474204081388	-0.2019076333396304
67	67	0.01007678179298086	-0.21962164427139114	-0.1951877951385604	-0.20179944868362978
68	68	0.010386085350342921	-0.22005139825236938	-0.1953161551606809	-0.2021835425420353
69	69	0.010174685361072858	-0.2188891082037431	-0.1948519148763243	-0.20083485307030643
70	70	0.01044439601049545	-0.2192516765627272	-0.19598863807137298	-0.20115924951450959
71	71	0.01061883402914902	-0.2187060944549802	-0.19509757165296018	-0.20045599141390139
72	72	0.01071918056359979	-0.21820565771686806	-0.1948710262985598	-0.19964485056531736
73	73	0.01135403263271055	-0.21849411777314617	-0.19459047199669005	-0.19950080231215578
74	74	0.010805924214173411	-0.2184101393516163	-0.19415551998614586	-0.1995557745956293
75	75	0.01007618505755587	-0.2177876387038525	-0.19320267385541165	-0.19892500598641583
76	76	0.009359398966607289	-0.21781537780839738	-0.19271913545884484	-0.199053471478878
77	77	0.00941822467597194	-0.21780757043284674	-0.19211411285906435	-0.19890181416716932
78	78	0.00937574133326564	-0.21740380136903284	-0.19189281454363	-0.19867148426048492
79	79	0.00881468025914804	-0.21692605943982493	-0.19197312094974064	-0.19814363786014572
80	80	0.00886370998884399	-0.2164508191130124	-0.1911804142617166	-0.19745854269777013
81	81	0.00862390335565834	-0.21539186249363146	-0.190456943000396	-0.1965589841340829
82	82	0.008936276132049099	-0.21506580577852863	-0.19064676572959388	-0.1965759103927289
83	83	0.009129957662507309	-0.21551573408115837	-0.19070416159327358	-0.19715311917753217
84	84	0.009362617702413681	-0.21461338529846855	-0.19073773102915959	-0.19614893384685056
85	85	0.00948735226898779	-0.21519200886147316	-0.19092906341900912	-0.19661544119824742
86	86	0.00970619388733496	-0.2153905743707619	-0.1909807579912825	-0.19651336102420477
87	87	0.01015037646442037	-0.21506279864090921	-0.19070313682453782	-0.19611257994086878
88	88	0.009965185393355901	-0.21496455276928064	-0.19107235772326178	-0.19598383076763676
89	89	0.01050874891812168	-0.2142815028416921	-0.19093940488222452	-0.1955537374490305
90	90	0.01008441138769111	-0.21438026565369203	-0.19059226559944298	-0.1958062586850738
91	91	0.010530966841610138	-0.21404142033265233	-0.19082847889756427	-0.19531703583642238
92	92	0.01053981124389394	-0.2139676385165204	-0.1910409666994039	-0.19503650069734094
93	93	0.010784481546018129	-0.2136597589259494	-0.19127698188674003	-0.19474972533728607
94	94	0.010907872494777239	-0.2130558069219637	-0.19122006800501784	-0.19411964658819014
95	95	0.01074871020523547	-0.21240999515488138	-0.19138886306809968	-0.1936429352601562
96	96	0.011047715201767718	-0.21204712463113573	-0.1911707508610216	-0.19330309951317795
97	97	0.01175911870123801	-0.21166797181821675	-0.19096441376992568	-0.19281679119187808
98	98	0.012010678727198819	-0.21111476629072917	-0.19087466779323534	-0.1922800601654039
99	99	0.012046895137524799	-0.2108802449288723	-0.1899776140165796	-0.19183450590848378
100	100	0.012038343239834711	-0.21019851322385946	-0.1899161377651571	-0.19117689844867408
101	101	0.012029306716722029	-0.2097733199153135	-0.18961298781576968	-0.19078686248838334
102	102	0.01187401309467665	-0.2098578823964221	-0.189808044552916	-0.19072658729858086
103	103	0.01191242466478784	-0.21030221252280357	-0.19093593306140913	-0.19100714552803622
104	104	0.012219056315942289	-0.21019812081684813	-0.19090300197498697	-0.1908596063528562
105	105	0.012443059077051972	-0.21018106715571355	-0.1902004325543311	-0.19076660250100835
106	106	0.012350539122689758	-0.21001823597661645	-0.19029286386543823	-0.19053411085399607
107	107	0.012332648329442121	-0.20942668100041448	-0.19022800913559013	-0.18973106401378875
108	108	0.012551631728131011	-0.20919407039119364	-0.18996524656391783	-0.18955453285727783
109	109	0.01227195424761282	-0.20851607157845695	-0.18971538424200562	-0.18876046344821282
110	110	0.01177758759565226	-0.20825401802826377	-0.18934202453165053	-0.18840265214556157
111	111	0.01186080835826479	-0.20795244650845146	-0.1898048986626542	-0.1879561125861912
112	112	0.01177942990304215	-0.2074418613312517	-0.18927615147812354	-0.187453339395023
113	113	0.011849061274415951	-0.20683207237419315	-0.18842484558215195	-0.18693724560452957
114	114	0.011713845808591092	-0.20705679773567925	-0.18814063315679114	-0.18723434937517344
115	115	0.011592927069898031	-0.2068761244689587	-0.18780418706934152	-0.18712536986057532
116	116	0.011843411781591718	-0.20634992993323417	-0.18737562501688496	-0.18660017916911809
117	117	0.01182115776101822	-0.20619432325169113	-0.18685357894366544	-0.18631981964317973
118	118	0.01198422996195922	-0.20586666810903495	-0.18649526672516933	-0.1860872043577645
119	119	0.011948571003603739	-0.20582781208186055	-0.1860855031572967	-0.18616976595425422
120	120	0.01186532607888164	-0.2048600288892727	-0.18544014483804586	-0.18529167347205688
121	121	0.012060215534438399	-0.2049047327408417	-0.1852557645305484	-0.1851567899776074
122	122	0.0123503153501314	-0.2041057095553284	-0.18450960154716606	-0.18428236644430637
123	123	0.012446364237768612	-0.2038567753687349	-0.1842656883927341	-0.1838014060852383
124	124	0.012559245263537869	-0.20351582008846886	-0.18343128226951994	-0.1834010521357357
125	125	0.012306897616247602	-0.20296674138266058	-0.1833862193286726	-0.1827937250728799
126	126	0.012269997614501262	-0.20293004273862464	-0.18330493712294477	-0.18281325236020624
127	127	0.012320002500170239	-0.20268750036877803	-0.18281569098858053	-0.18258112952624223
128	128	0.01225123401922239	-0.20255632139317079	-0.1826169217427232	-0.18239841823027678
129	129	0.01237349124000841	-0.20251532261948552	-0.18213423823985955	-0.18232400019142775
130	130	0.012363432310786631	-0.20193118416519193	-0.1816732088976362	-0.18176599018517928
131	131	0.012338334152167901	-0.2012386800056662	-0.1811804882888842	-0.18095577213093597
132	132	0.01179351523627134	-0.201010615820043	-0.18151814700092356	-0.1808386348713218
133	133	0.01190905837815187	-0.20071461914773298	-0.18105030424657864	-0.180507257675962
134	134	0.01183051166882522	-0.19999277829730117	-0.1801257779369841	-0.1796188065408663
135	135	0.01228992182226133	-0.1996097883770016	-0.1792811396522995	-0.17922101199423918
136	136	0.01258566253170119	-0.19946378962175895	-0.17884692451863043	-0.17902500595568008
137	137	0.012228377008777961	-0.19894672654734807	-0.1786485684689038	-0.17854896451061686
138	138	0.01206075712664673	-0.19806891932737392	-0.17824369933822398	-0.1775581318613224
139	139	0.01179589503825326	-0.19779233107131688	-0.1779309037234099	-0.17708878365655822
140	140	0.012042596495445371	-0.1971913364767685	-0.17753599488868338	-0.17660155329213573
141	141	0.01189150074927248	-0.1969272028784783	-0.1770984962327102	-0.17631626414079488
142	142	0.01197602155345653	-0.19629943155884494	-0.17666435383204163	-0.17567970255029836
143	143	0.01186262394610769	-0.19607975866280053	-0.17635050206730105	-0.17539195769670107
144	144	0.011825514048429681	-0.19553880114751251	-0.17600425315120696	-0.17491151630970367
145	145	0.01180152496047055	-0.19539077920714837	-0.17551763156493164	-0.17486656852183885
146	146	0.01157486554658262	-0.19467089793434425	-0.17504414140053928	-0.17407371402758168
147	147	0.011805494676477148	-0.19442204567279103	-0.17407972602169736	-0.17380503607925105
148	148	0.0116953193469882	-0.19356473477896857	-0.17364446163580988	-0.1728072667207656
149	149	0.01190483953083797	-0.1931862956521005	-0.17311423206045617	-0.17243244290435641
150	150	0.011801697266815039	-0.19278391199511327	-0.17260715019299733	-0.17199804061567064
151	151	0.011903241686691709	-0.19223937097111948	-0.1719780688629357	-0.17130019286145412
152	152	0.0119197355940105	-0.19150782988814413	-0.171595598343489	-0.17064411490416748
153	153	0.01183583089108456	-0.19064393844412164	-0.17114874235457372	-0.16979400592249397
154	154	0.01194090637522173	-0.19022334361330917	-0.17061386212773522	-0.16930003028227375
155	155	0.011932939548889361	-0.18969080249862563	-0.17012668275913906	-0.16882968688685854
156	156	0.01213336194280429	-0.18896336586830056	-0.16934238687088707	-0.1680397698282774
157	157	0.01194200270164883	-0.18797331446078913	-0.1687702592929013	-0.16699230581714858
158	158	0.0118251715954996	-0.18755826061961195	-0.16841889408219965	-0.16649731157148945
159	159	0.0118096842128353	-0.18716428172262187	-0.16791240495919835	-0.16595481379837512
160	160	0.01174545295237835	-0.18652474660860535	-0.16708022707399162	-0.16529672919919874
161	161	0.011647308251160872	-0.18592587669864705	-0.1664120688800417	-0.16473401271684623
162	162	0.01161615663070134	-0.185233344885002	-0.1659681835372695	-0.16401648886152165
163	163	0.011853181480403329	-0.18472993040746105	-0.16519978455171308	-0.16336709131485788
164	164	0.01193151864153928	-0.18430362231060743	-0.16455083963918202	-0.16280429659070067
165	165	0.01201838111529767	-0.1833117409586578	-0.16368229763512024	-0.16181660561290093
166	166	0.0119129450643049	-0.18290409639521996	-0.16277315889112348	-0.161295675926234
167	167	0.0116410258438021	-0.18235669722896083	-0.16192807371923928	-0.1607464971965594
168	168	0.011740424944243029	-0.18171634555482485	-0.16095085682579585	-0.1601053486292227
169	169	0.0116274811710278	-0.18084695364468936	-0.16010210567035527	-0.1591784160953183
170	170	0.01150829580547243	-0.1799760320594731	-0.15921988381634175	-0.1583476074046501
171	171	0.01173607812082636	-0.17903560211282032	-0.15835622458932402	-0.15737453114594083
172	172	0.01155032903625356	-0.178005343365446	-0.15749521938347927	-0.15636423686364526
173	173	0.01130776940845964	-0.17722416554889495	-0.15662185276190893	-0.15562001687151897
174	174	0.01075486490565813	-0.17637546184796	-0.1557605511403842	-0.15476343991132196
175	175	0.01105895466078112	-0.17576170093502058	-0.1553226027365518	-0.15408545982528807
176	176	0.011007990268303961	-0.17517708588102532	-0.1542302521032848	-0.15344182218295138
177	177	0.01083389241856841	-0.17386256911296324	-0.15320532606953652	-0.1521050794031348
178	178	0.0110950389996944	-0.17302515625572973	-0.15220929560695934	-0.15131395323400398
179	179	0.01116446220054869	-0.17261075876177953	-0.15143807957971128	-0.15085218089968427
180	180	0.01110870686053122	-0.17143914967691296	-0.15049620721270723	-0.1495599417795634
181	181	0.0112281994448918	-0.1703103613151378	-0.14968164306316742	-0.1484955862020553
182	182	0.011496935868177512	-0.16921827741682066	-0.14889788922530123	-0.14743052253903546
183	183	0.0114653115965159	-0.16844592525503496	-0.14797421233824348	-0.1464662498189727
184	184	0.011551720400676679	-0.16757462190217992	-0.14719446830246832	-0.14551222503218558
185	185	0.011619480160531801	-0.16641039142600592	-0.1460674876504373	-0.1443381304735305
186	186	0.011559684455077022	-0.16529890981673587	-0.14534338102386632	-0.14316052375438626
187	187	0.01171308563500036	-0.16413487977608623	-0.14431809791184602	-0.14197896835706889
188	188	0.011824293146512	-0.16297494837947143	-0.14356207318597397	-0.14063014246643002
189	189	0.012025203450762263	-0.1617862173925222	-0.14234486012656705	-0.13947636177525885
190	190	0.01191657465055498	-0.1607974718040753	-0.14158252965124354	-0.1384975170773494
191	191	0.01167267624683597	-0.15953268772893603	-0.14067386855154923	-0.13717261645538686
192	192	0.01183171112722747	-0.1584226863517137	-0.1396744684859134	-0.13603998010494
193	193	0.01184314711496263	-0.1572931747711766	-0.13887988170556692	-0.13483863719152214
194	194	0.01173213795360837	-0.1561303404587076	-0.13759945780255678	-0.1336137442368352
195	195	0.011776110797678927	-0.1550702440078353	-0.13687005449134165	-0.1325273817765455
196	196	0.01195098486845774	-0.15406426796705067	-0.13567806397677692	-0.13147565750225604
197	197	0.01207308740714554	-0.15315610183523903	-0.13428082774949326	-0.13054238246829958
198	198	0.01215338338076304	-0.15205662046365181	-0.13331631036584	-0.12941156517184918
199	199	0.01191183631707796	-0.15121598959546306	-0.13224925701805298	-0.12850616707784757
200	200	0.011565793423432698	-0.15024689143890002	-0.1313402963262536	-0.12752983809959717
201	201	0.01146472166324924	-0.14916146165851712	-0.13019882974207728	-0.1262833344687012
202	202	0.011750918662516551	-0.1477742725357644	-0.12919426985154087	-0.12475078136121875
203	203	0.011802494540075908	-0.14667509621241123	-0.12808246068443016	-0.12363761631207756
204	204	0.011731469119838002	-0.14545994327682116	-0.12683736375678056	-0.12234543009961243
205	205	0.011910779768055728	-0.14441780574463273	-0.12563225291293906	-0.1213773485873064
206	206	0.011761886644798969	-0.14351736284005834	-0.12464443288207372	-0.12047636870086738
207	207	0.01191006091956259	-0.14238604066654298	-0.12362073676066698	-0.11939240675234135
208	208	0.01180149095714885	-0.1415384572308531	-0.12278497149762971	-0.11845742534845774
209	209	0.011831695313729452	-0.1404473236875672	-0.12167819074749897	-0.11732206121520705
210	210	0.0119772381346552	-0.13918572931215742	-0.12044809402329837	-0.11605614128468145
211	211	0.011971939737354251	-0.13791900007697694	-0.11912714362477879	-0.11476189344956804
212	212	0.011888393233120251	-0.13676352149909904	-0.11795382603667655	-0.11360803033240645
213	213	0.01182418915023815	-0.13593144782622937	-0.11658846091833472	-0.11278567465164582
214	214	0.011841286680436611	-0.13479859596796062	-0.11541409582920825	-0.11160498347734356
215	215	0.01178232909330722	-0.13379165441705126	-0.11434331187383848	-0.11059475692917768
216	216	0.01196312543643571	-0.13257929436052945	-0.11324616028463827	-0.10936418614753703
217	217	0.01197422592531783	-0.1316115794870713	-0.1120472874066781	-0.10832403606228509
218	218	0.01178402553340405	-0.13043891390790419	-0.11078349916969579	-0.1071828381720817
219	219	0.01169833516184902	-0.12918434315104022	-0.10959960947707689	-0.10579090884567113
220	220	0.01183657149682633	-0.1279401538542428	-0.108238627883542	-0.10447341007605795
221	221	0.01161571425199264	-0.12698103696532298	-0.10699555734850733	-0.1035234546327231
222	222	0.011504628261178729	-0.12584523278509463	-0.10600042480575808	-0.10234976481542016
223	223	0.011502353639053758	-0.12500770262126995	-0.10488056473138843	-0.10142338319005237
224	224	0.01126479338333476	-0.12373637566404923	-0.10393784362977317	-0.10010291220294687
225	225	0.01122153675901066	-0.12246141821597452	-0.10282261221629681	-0.09870986659853916
226	226	0.01111243426588961	-0.12144808553256525	-0.1017691363072312	-0.09755820315746695
227	227	0.01108296396013299	-0.12039161554529865	-0.10074874382854462	-0.09641338337989443
228	228	0.0109571006209707	-0.11929046563148757	-0.09952632275352023	-0.09534489740886623
229	229	0.0108508540297363	-0.11794660451122863	-0.09839144548595395	-0.09400433163774023
230	230	0.010915210914780172	-0.11678341663105166	-0.097436782921103	-0.09287437534789207
231	231	0.011026988723656598	-0.11584402944478103	-0.09623064262149628	-0.09191937768944095
232	232	0.01099747983285029	-0.1147194744833786	-0.09487675419087223	-0.09085015881114801
233	233	0.01108497472475686	-0.11370382466691205	-0.09377616101854382	-0.08981965978891358
234	234	0.010938177959495202	-0.11276958151461165	-0.09260173852050531	-0.0887708421837601
235	235	0.011060063438297772	-0.11153578438097866	-0.09157085213921691	-0.08759184740183143
236	236	0.01090909958410775	-0.11026987509513948	-0.09064300082482199	-0.08641765020506223
237	237	0.01073717560728525	-0.1091606939155086	-0.08958550304239847	-0.08530866944053181
238	238	0.01091484677655722	-0.10792315545814728	-0.08831254049061574	-0.0840213818090488
239	239	0.010999418572534513	-0.10687637194087078	-0.08718240802052063	-0.08293795971113159
240	240	0.011017969325643629	-0.1055192991441051	-0.08628246778591502	-0.08154557981784562
241	241	0.01107105209566467	-0.10459003010076144	-0.08531096101826238	-0.08057331886560873
242	242	0.01110265434240382	-0.10347726765581347	-0.08453372038761447	-0.07942107156269342
243	243	0.010983329009946939	-0.10232908946386605	-0.08334204796896706	-0.07824883657517924
244	244	0.01091781536200677	-0.10136680722551453	-0.08235369876273009	-0.07716942821876376
245	245	0.010853542310264202	-0.10027287303131635	-0.08128611693495855	-0.07613748805726804
246	246	0.0107955968367654	-0.09922172660676719	-0.08046987147150422	-0.07515484465539161
247	247	0.010705919424262899	-0.0981994747682744	-0.07981181045427883	-0.0742197789167712
248	248	0.01072378640454882	-0.09740652988766535	-0.07859414740258651	-0.07347863461610915
249	249	0.01070313418204043	-0.09640604533185189	-0.07760859310394966	-0.07249216930563525
250	250	0.01065543889498417	-0.09530702947979557	-0.07671332003703726	-0.07135445094929227
251	251	0.01046637843915701	-0.09428454306804715	-0.0757018650790663	-0.07030666238167334
252	252	0.01050389326542033	-0.09325063181968828	-0.0748658266694832	-0.06922106711605545
253	253	0.010440751852825081	-0.0924178902018598	-0.07392466893607866	-0.0683919769365756
254	254	0.01046381235957617	-0.09152866459523819	-0.07312812633331278	-0.0674684828993086
255	255	0.01053501254413138	-0.09048361936684968	-0.07215911044533493	-0.0664681442899641
256	256	0.010608493019958691	-0.08967617360470129	-0.07137876923996903	-0.06564993260559837
257	257	0.01068969171584577	-0.0887400630462705	-0.07063557335900231	-0.06466748226649928
258	258	0.010669115445159411	-0.08771926611061699	-0.06981368672445125	-0.06371137593656731
259	259	0.01092442676386098	-0.08659492468638832	-0.06866096378955651	-0.06263881345683
260	260	0.0107304349497973	-0.08571331917401397	-0.06803984162000536	-0.06174545010521123
261	261	0.01085044242273946	-0.08487582036137277	-0.06721090990234121	-0.060817432028576104
262	262	0.01079963098285868	-0.08394745885579974	-0.06629630278675384	-0.059921411734423904
263	263	0.010566339773718068	-0.08319735418843888	-0.06515530386658316	-0.05917587593699658
264	264	0.010599057780571092	-0.08219495588294254	-0.06412293997209528	-0.05822418194006775
265	265	0.010716816477538912	-0.08139413046053955	-0.06334330987095574	-0.057390008433331884
266	266	0.010632676600948441	-0.08025825128124701	-0.062442055044349666	-0.05638286658985875
267	267	0.01052786893643219	-0.07940990680417968	-0.06146704176962434	-0.05553737162589632
268	268	0.01058496369397106	-0.07852864049139754	-0.060594551530628135	-0.05460019862658659
269	269	0.010806811032653789	-0.07765401261193618	-0.05983931977204145	-0.05379182368208526
270	270	0.010756984099547898	-0.07662206790848615	-0.05885678598554056	-0.052657452704042186
271	271	0.0109422609390881	-0.075647115455315	-0.05795942745782042	-0.05167486713103675
272	272	0.011103309177364918	-0.07491757349168918	-0.057031790170348165	-0.05090798561046637
273	273	0.010956653150240529	-0.07406283544411649	-0.05609253548874776	-0.04996341981636426
274	274	0.01106975538443199	-0.07313805368341575	-0.055146787176081805	-0.04896799306224917
275	275	0.01084440107346245	-0.07238089606546871	-0.05417480437395826	-0.04820434063984432
276	276	0.010924721852739051	-0.07148439210363865	-0.05298755617279932	-0.04722566613313362
277	277	0.011073916721263339	-0.07043926662956694	-0.05219462932907911	-0.04616877316635708
278	278	0.0111089370335102	-0.0697183473424857	-0.05147565033542915	-0.045410399127404924
279	279	0.011079915622587668	-0.06896449775298978	-0.05062768365442971	-0.044629770937963775
280	280	0.011085190866688861	-0.06839118026996338	-0.049910935865650374	-0.04393946710742025
281	281	0.011300877327906158	-0.0675884764800462	-0.04879951491618294	-0.04309009718522927
282	282	0.01113481706941961	-0.06671429494550897	-0.0479006756690481	-0.04225158694562325
283	283	0.01106393208620455	-0.06598744716280107	-0.046908631660869594	-0.04148071502273168
284	284	0.010822600585849728	-0.06512482567394637	-0.04597264829069374	-0.04062074887241533
285	285	0.010854768923093751	-0.0645030134647743	-0.045076116208949836	-0.0400310714011281
286	286	0.010993049287161388	-0.06354285245401341	-0.04424571337089245	-0.039059217536481707
287	287	0.011048431982955109	-0.0628571392269134	-0.0435190677696757	-0.03824842961214372
288	288	0.01096143197652588	-0.062458239524438644	-0.04283870642059015	-0.03784983495634648
289	289	0.01095452010143486	-0.06176211407763184	-0.04202543748738235	-0.037139583901954945
290	290	0.011132725235069798	-0.060892385496045955	-0.041114285172164027	-0.03623998779597008
291	291	0.01116686289539574	-0.06007675048682444	-0.04041270228981145	-0.03537027074453475
292	292	0.01120444683242348	-0.05940847823976274	-0.03985420665714412	-0.034649425910033095
293	293	0.011143618076115632	-0.058827521038651444	-0.039156609265398934	-0.034057632964439935
294	294	0.01109987158808311	-0.057798661606493704	-0.0383419243517198	-0.0329846574517946
295	295	0.01111275587638596	-0.05704349800993438	-0.037374282176226604	-0.03218515321073376
296	296	0.011248472496156459	-0.056033666362255305	-0.03659684740317019	-0.03111167338736747
297	297	0.01128468384488061	-0.0552648267444069	-0.0357848598970566	-0.030399079032957833
298	298	0.01132877173679516	-0.05442710066819549	-0.035012030007833726	-0.029583896256265257
299	299	0.011265346723449839	-0.05357960145802165	-0.034242510419310215	-0.02872274103565937
300	300	0.011169338932090059	-0.05288449280839874	-0.0335379342478048	-0.028068248545470454
301	301	0.01138387011925132	-0.05206635919047824	-0.03274125706652017	-0.02728422098774354
302	302	0.011458697067204171	-0.05117737611326756	-0.03203437118137614	-0.02641050171404006
303	303	0.01148813130842333	-0.05045123755648201	-0.03149208770915212	-0.025622594303891584
304	304	0.01145433218284967	-0.04994016509009401	-0.030613174956948607	-0.024966553886415978
305	305	0.011471237721335532	-0.049034139614244146	-0.029862789416332903	-0.02405452780324875
306	306	0.011489631959630611	-0.0482934284258952	-0.029107922968047716	-0.02325458226053998
307	307	0.011376812054968228	-0.04755145408671876	-0.02842072901356137	-0.02246107333485637
308	308	0.01141643500931955	-0.04701823585536433	-0.027566179541543213	-0.021934719527428002
309	309	0.01140730123856008	-0.046399221497344004	-0.02688179704833778	-0.021277920715861882
310	310	0.01114158230388945	-0.04552321904440635	-0.026116925339166357	-0.02050518553548178
311	311	0.010997899834376561	-0.04485458875057765	-0.02556810687435231	-0.01978877178232654
312	312	0.01098698940408513	-0.04386931961119852	-0.02478426095639199	-0.01881756216402829
313	313	0.010899712595372629	-0.04332308041311483	-0.02425624356718773	-0.01824560921245694
314	314	0.01091222129293031	-0.04258432330384872	-0.02343277493223177	-0.017442402782830223
315	315	0.01095589444622499	-0.04192372702750347	-0.022721725394431007	-0.01672888283327851
316	316	0.01115309238562224	-0.04119119951406993	-0.02201295425971457	-0.0159295210688247
317	317	0.01104512772714481	-0.04049531165000736	-0.021173659786622563	-0.015196331723401211
318	318	0.011031839992823912	-0.03985980784797994	-0.020447731939408798	-0.01449801505174245
319	319	0.011134874076997961	-0.03930884585654681	-0.01996963838874142	-0.013875035429721707
320	320	0.011001772377892509	-0.038647487663954795	-0.01926725711501516	-0.0131620895096591
321	321	0.01091568300783515	-0.038030410613248744	-0.01854503786714932	-0.01260258414205943
322	322	0.01104354811687494	-0.03719707824104514	-0.01788822894478071	-0.012007504534838028
323	323	0.01106915459327815	-0.03662644334912888	-0.017162813655117157	-0.011401546261660647
324	324	0.01112026111205779	-0.035980490784741546	-0.01649145571533933	-0.010657951240052371
325	325	0.011167045735152302	-0.03547345366811722	-0.015922882836066098	-0.01017095852630426
326	326	0.011182240979181399	-0.034911640531799897	-0.01535721279674242	-0.009533675090797701
327	327	0.01127392430613625	-0.03422616833887894	-0.01473736474655001	-0.008792686863707839
328	328	0.01131378684859637	-0.03340022154430743	-0.01391196131268424	-0.007931050194283371
329	329	0.01129944203124338	-0.03269628536776967	-0.01327620220962043	-0.00721559176823001
330	330	0.01118376783751605	-0.03195711992028452	-0.01266302095010112	-0.0065128818016709404
331	331	0.011209081563273932	-0.03138228867508068	-0.01208287554220412	-0.00601859907516337
332	332	0.011328691922682599	-0.03073116291211182	-0.01145239537277745	-0.00534193434668386
333	333	0.01130497687791842	-0.03011027187529926	-0.010886053273335281	-0.004711970929004409
334	334	0.01136083537484512	-0.02932980142511681	-0.01020560205423648	-0.003996097556729759
335	335	0.01136065254213421	-0.028700347285366523	-0.009516274286365159	-0.003420603565050819
336	336	0.011362143304126913	-0.028078155418973332	-0.008852331584352391	-0.0027911659332664094
337	337	0.011491830158184353	-0.027641429786563115	-0.008298819175891672	-0.00234501890625343
338	338	0.011576318647282301	-0.027064299902538703	-0.007607221954855749	-0.0018564556052396552
339	339	0.011510808450148558	-0.026441989551117852	-0.0071677265937180904	-0.00128092669190956
340	340	0.01143605248934505	-0.02574508183859161	-0.00658218631938276	-0.0005944827059788198
341	341	0.01141727526737487	-0.02496965747943039	-0.0059350114404141206	0.0001982603996121801
342	342	0.01138389174369002	-0.024317170458984634	-0.00522320413833271	0.0007502277942952999
343	343	0.01134269502527092	-0.02379553353118729	-0.00470802053912351	0.00122140578582191
344	344	0.011259584268772199	-0.02311698498637552	-0.00399342392031775	0.0019396998183991699
345	345	0.01113238178291567	-0.02273005840192669	-0.0034209297736961094	0.00227230722494112
346	346	0.011053305507730012	-0.02218325745898	-0.00285062606304219	0.00283074217704478
347	347	0.011085875713157658	-0.02152619599958574	-0.00217939882864663	0.00346641636171111
348	348	0.011144998821137678	-0.021051205906941553	-0.0016726230484440797	0.00388506943831686
349	349	0.01111743654045431	-0.020326451583531184	-0.00106532400158814	0.00457219602225106
350	350	0.0110933922297005	-0.01969423047667829	-0.0007758108564265403	0.005075646660452319
351	351	0.01105155088307719	-0.01911029787538871	-0.00024672942034647985	0.0056366187759077395
352	352	0.011054775047553507	-0.018712084935985657	0.00010740231052088007	0.00597678508463628
353	353	0.0109923642883288	-0.01822647859416238	0.0006779032720056698	0.00646769961768581
354	354	0.01104510765024313	-0.01757872239758004	0.0013230700607826502	0.00709126254018809
355	355	0.01096928278177475	-0.016875792625040808	0.0019025263066973503	0.007748742249258371
356	356	0.01100914401136906	-0.01637909272258717	0.00245416749965724	0.008199961715227409
357	357	0.01096259513297024	-0.01580415094387176	0.00287988840742589	0.00872115473254704
358	358	0.01095519712965755	-0.015217978769082579	0.0032508789270741197	0.00926065165952561
359	359	0.0109583418608472	-0.014816191516794119	0.0038406001625295497	0.00969503708342196
360	360	0.010896822801294882	-0.01424322638705621	0.00450195718838037	0.0102633326014756
361	361	0.010966189179524912	-0.013730878602795548	0.0048862067215794495	0.01071784839797124
362	362	0.01098023172287901	-0.01320784308503116	0.0052942515475600796	0.011211109964780811
363	363	0.01106414633059547	-0.012714028969130538	0.00578214619117533	0.011701939613121451
364	364	0.01110534123810396	-0.012213600352510071	0.00625914129427559	0.01218799717667254
365	365	0.011005503223296732	-0.01176843241338953	0.006539207586781999	0.012636307748778271
366	366	0.011025612036665302	-0.011244532448771381	0.006916195658699609	0.01314712153574275
367	367	0.01110135344279323	-0.010855873764297332	0.00727558147845013	0.013499890834720099
368	368	0.01108921272311827	-0.01027658051758856	0.007768696729179919	0.014058210191064579
369	369	0.01101682378842563	-0.009745341323959619	0.00815945459150402	0.014566830160784541
370	370	0.0110755736512719	-0.0092559820679178	0.00860368997001109	0.015063492041917412
371	371	0.01117356929871213	-0.00874619950485869	0.009150221358468236	0.015532905205803579
372	372	0.01125095808529875	-0.00833707319126965	0.00966275186815173	0.01594233256609306
373	373	0.011385468040515129	-0.00784475597917991	0.00997393041543619	0.016397760326907717
374	374	0.0115359985394873	-0.00736720141309339	0.01044636576682698	0.016871473430391224
375	375	0.01141275035691066	-0.006909748846413	0.01076536058780874	0.017318403842534417
376	376	0.011451280683585202	-0.006355861595299289	0.01123896002364613	0.01779095977256491
377	377	0.01150844960503703	-0.00594691748436127	0.01181942312798268	0.0182174964557854
378	378	0.011485918283508501	-0.00553381481328042	0.01222737770403384	0.018602736806343893
379	379	0.011449844945254601	-0.0050525596424597	0.012688423944033838	0.019102076987188688
380	380	0.011315904994575961	-0.00445284825435841	0.013195772320918012	0.01971876245801385
381	381	0.011470061425004983	-0.00391862436483226	0.01368211461644018	0.02024046183967275
382	382	0.01159796901917308	-0.00337856756841255	0.0141328922988365	0.020778216000034398
383	383	0.01157462816222835	-0.00287588913505758	0.014593233671737187	0.021245228004879414
384	384	0.011463383152142551	-0.0023458901634125996	0.01505044784035989	0.02178266377367538
385	385	0.011516697480247149	-0.0018887987447864497	0.015440123776586911	0.02224706032125446
386	386	0.01159009769944037	-0.0013800967149091802	0.01581986988692186	0.02275152657996185
387	387	0.01158185055494967	-0.0007965279371718599	0.016334224770667278	0.02327178099952567
388	388	0.011633456891874831	-0.00034943673049779984	0.01669831446464578	0.02368235637171589
389	389	0.01164969517432473	4.256492857438016e-05	0.01698207382974953	0.024095200458168643
390	390	0.01158664909622787	0.0005824663586571898	0.01742659890495294	0.02461942075725995
391	391	0.01156585556256961	0.0010261690608820502	0.01790450962457144	0.02509015991767179
392	392	0.01156928717411278	0.0015320423835099599	0.01844072466913671	0.025619065114256427
393	393	0.01168066341282631	0.002020682880794618	0.018844694592726717	0.02608135488823186
394	394	0.011625841335164071	0.002585072498524609	0.019273599484910767	0.026652310703873906
395	395	0.011704663872299948	0.003144365443867549	0.01964352987911067	0.027231372352136813
396	396	0.01174632491530486	0.0037627378051522595	0.02013093556522879	0.027818039660563315
397	397	0.011764257742651541	0.0042009608692879005	0.02058315672264074	0.028227438848740505
398	398	0.01179856091757329	0.00459457640539994	0.021106449702646517	0.02860952734573738
399	399	0.011790959002039098	0.00514237961692	0.02149583898323802	0.029128085701525114
400	400	0.01185729745700892	0.005429769426931699	0.021788823128219278	0.029446950288347852
401	401	0.01191863893371705	0.00594800350728226	0.022181974587479638	0.029920622366482748
402	402	0.011889615238588442	0.006362589876777319	0.022560894230697598	0.030278440697124997
403	403	0.01184910477017037	0.006782699299985789	0.022973455766140863	0.030672816290724325
404	404	0.011874261690379152	0.007191472584730549	0.023336636069575586	0.03109997014642969
405	405	0.011897176144503748	0.007579982463932711	0.023786279630923963	0.03145573872464667
406	406	0.01193278283375205	0.00805734749706692	0.024171904092730363	0.03194510416553582
407	407	0.0118885922509945	0.00859719143766111	0.0245374254209485	0.03253206660725698
408	408	0.01190494567585422	0.00898576159582118	0.025099957531503035	0.03289273697653058
409	409	0.01191529825121122	0.0093505730206794	0.02553803860428035	0.03324663633149001
410	410	0.01175654812713265	0.009776699819315959	0.02601738763927151	0.033672121721005574
411	411	0.011694960091375179	0.01008997555797085	0.02652860228438615	0.033951255593600474
412	412	0.01166618456750602	0.01051926800459273	0.026767500461268513	0.03433984531367837
413	413	0.01157425304295962	0.0109191332728264	0.02719979841263327	0.03470663115609851
414	414	0.01153993715842378	0.011294343897275681	0.02744569301128507	0.03509200160097431
415	415	0.01165669484389323	0.011814176028379442	0.027823810456728652	0.03554566747188538
416	416	0.01158235193307331	0.01212352454782673	0.02818376241734022	0.03581829134447927
417	417	0.01149900284550395	0.01259766159925918	0.02851472373240551	0.03630453351242503
418	418	0.011354373602560901	0.01291077259230696	0.02887244933138618	0.03659419849076887
419	419	0.01134434562670219	0.013282583879154288	0.029257393262753097	0.03698248694589317
420	420	0.011413353298708899	0.01369124609625311	0.0296550586837456	0.03737046632711756
421	421	0.011375358786464989	0.014119343143002634	0.029978617872540192	0.03777687054516991
422	422	0.01136488150365678	0.014579779880792268	0.03043403701077115	0.03823907090120417
423	423	0.011369437874208	0.014985284427347489	0.030718133855204926	0.03867923411917826
424	424	0.011431782590894049	0.01540750423205255	0.031058740998763525	0.03909977259024762
425	425	0.011277916856136671	0.01585994363697229	0.03144448608578815	0.03951533717684236
426	426	0.011249865048605001	0.01619767721648809	0.03189463751839233	0.039865118211608194
427	427	0.01126934597252568	0.01654724371938632	0.03227624058930892	0.040196552973445945
428	428	0.011231764855336411	0.017052211322593127	0.032593741823047966	0.04065241750099903
429	429	0.01113990982000852	0.01741564855394649	0.03303630839466403	0.04099349962081026
430	430	0.01116823593855166	0.01769783075463239	0.03335119744953033	0.04125659483148489
431	431	0.01111220342554459	0.0181226334375603	0.033684588769202016	0.04167127298395211
432	432	0.01113845133815431	0.0185453286259592	0.033984093132377546	0.042044896670645183
433	433	0.011036816350380351	0.01882728978355776	0.03427927156132529	0.04232027893739525
434	434	0.011073136745416611	0.01922443381704372	0.034610409721218136	0.04269948003016668
435	435	0.011100180103423228	0.019555188815031366	0.03503555265926882	0.04300914411624942
436	436	0.01106097765594485	0.019871447223050363	0.035363098828207	0.04328983402400252
437	437	0.01097005305761109	0.02026077063513827	0.03582588854496911	0.04361590566947596
438	438	0.010935657090152128	0.02071965045261823	0.03611901775990773	0.04406204347295754
439	439	0.010966052884799491	0.02120968991411368	0.03647430189664852	0.044515843544073494
440	440	0.010975669876893338	0.02156656402294025	0.036880517904328815	0.044884367911673995
441	441	0.01104400488067839	0.02200438240357942	0.037224149839934925	0.04532148922197643
442	442	0.01104216698414465	0.02228282681303327	0.037424261163084185	0.04554127235457282
443	443	0.010954470641503278	0.022699868210081242	0.03771374821029958	0.04593438593134934
444	444	0.010960232645763849	0.02301850614904684	0.0378871437172712	0.046220549605179524
445	445	0.01100776997949156	0.02348236662420223	0.03830044805441779	0.04669618545068496
446	446	0.011017975659084422	0.02391860683468567	0.038670797233817625	0.04714534222614833
447	447	0.010969042791618588	0.024279008824591254	0.03896343028834471	0.0475051737284625
448	448	0.01098767758590106	0.024613278336149756	0.03915648556125386	0.047831740397280706
449	449	0.010919413924493249	0.02497972127817116	0.039472805824747034	0.048167066065895534
450	450	0.010862282258612872	0.02533852791962926	0.0398404035702182	0.048532479192061426
451	451	0.010802846056134541	0.02564220600865143	0.04006685601604251	0.048821155893140275
452	452	0.01074745740128145	0.025949859796540697	0.040374507950031405	0.04912959888487526
453	453	0.010680568620928348	0.02641725120761913	0.040712066871334406	0.04955423380477152
454	454	0.010736762777664279	0.026798447761143013	0.04098066329675294	0.04991466256075321
455	455	0.010607430645736719	0.026997749862220012	0.04147672090598362	0.050103036324942715
456	456	0.01069142037604125	0.027311720351884467	0.04182241514078939	0.05039356443839167
457	457	0.010662498330342458	0.027677092448840757	0.042092535161044234	0.0507708667493604
458	458	0.010694392446912138	0.0280313544499236	0.04230789696653318	0.05108997689532631
459	459	0.01071177483329625	0.028347460887772596	0.04275282378600522	0.051412942358896985
460	460	0.010778516058815487	0.028718429443282584	0.04302855905813474	0.05180017100038461
461	461	0.010766010036949549	0.029011045344669473	0.04333274330613926	0.05209877952088461
462	462	0.01094462508984758	0.029347151817873878	0.04363324260699246	0.05243896614127417
463	463	0.010921316698481669	0.0296127296197868	0.04388959929543797	0.052706783127979905
464	464	0.01089823338406125	0.029886601681547026	0.04413011850326918	0.052998330656961724
465	465	0.011013760337064868	0.030156237687430715	0.04442006483279483	0.053230701678269744
466	466	0.011015061952340779	0.030462705228516233	0.04459431828226805	0.05350145246197478
467	467	0.011028723805903109	0.030727424779468094	0.044927855479687945	0.05374468583330818
468	468	0.011116697949298652	0.03105121328870627	0.04523127039542056	0.05403260407324221
469	469	0.011005596491746799	0.03141637981988828	0.04554173395403348	0.05436709421459315
470	470	0.011071105476126119	0.03170748654278647	0.0458265833277614	0.05465228147086121
471	471	0.01110808719019377	0.0321172596646315	0.04608059803018957	0.05506483028019206
472	472	0.011049035358848418	0.03237808454267917	0.04640040285274925	0.05532998605193649
473	473	0.01104535470578973	0.03264756352322884	0.04672058315351803	0.055581694766658404
474	474	0.010995267826002509	0.033031206491070234	0.04701958051590194	0.05597247169637519
475	475	0.01101282524034804	0.03337379636878114	0.04736755033511607	0.056314086608049777
476	476	0.01089390565323613	0.033759131014407445	0.04765262824974702	0.056679250259099846
477	477	0.01103756941063946	0.03409213853073188	0.04793775421792491	0.056954396300976776
478	478	0.011131756593127509	0.03451009112624115	0.048122754309773676	0.05734927243851247
479	479	0.011098828489255311	0.034919884080449076	0.0483241668016016	0.05775304466313821
480	480	0.01122154248640038	0.03519628859826289	0.048671942116631964	0.057993808512791976
481	481	0.01116655168923223	0.035418240483139296	0.0489666749311871	0.05826134954103669
482	482	0.011100936586002782	0.03569347853188397	0.049239414874886166	0.05850331628413195
483	483	0.01115325123170891	0.03607312930583868	0.04955211974935716	0.05889458365348854
484	484	0.011048849341250859	0.03629447549456309	0.04986451709356784	0.059143278991837814
485	485	0.011066158228515522	0.03658598828675118	0.05016168049747878	0.05943657338026929
486	486	0.01105628977046079	0.03678456505361424	0.050446067560165134	0.05965921175742499
487	487	0.01117699270336768	0.03714896675873379	0.050688145711041646	0.06000860090633745
488	488	0.011268695535625149	0.03745105136650739	0.050949657794265246	0.06032497034477634
489	489	0.01128832732338125	0.03771132536928879	0.05121770328876657	0.06055928805324103
490	490	0.011272241414755649	0.03807363475082372	0.051527908542193815	0.06090837288618266
491	491	0.01127207240369342	0.03846775043369286	0.051794293220687695	0.0612610942483671
492	492	0.01126332080003207	0.038758666761107625	0.052202321843849764	0.06151554890946026
493	493	0.01135728966902368	0.03911850490977666	0.052467198504046665	0.061847921258138414
494	494	0.01134886368218668	0.039470174373024726	0.05266846138310742	0.062200411817099045
495	495	0.0113896188228555	0.03978655219168158	0.052929702811312165	0.06251462571882752
496	496	0.01136917196653075	0.04005994023479493	0.05322719331363699	0.06279560394926675
497	497	0.011444222057984151	0.040222276921587266	0.05358647071015469	0.06294137037637959
498	498	0.011492099401615071	0.040512354516208396	0.053749248990071295	0.06325162275566511
499	499	0.011592472576624921	0.04083863782889471	0.05398102582479295	0.06358052658110389
500	500	0.01156444514289047	0.04113129346984503	0.054157066597825244	0.06382446501957706
501	501	0.01168605699892168	0.04137616234894613	0.054370737561453594	0.06408703299580522
502	502	0.011681417315639039	0.041556272424213433	0.05463748524056392	0.06428481915145597
503	503	0.011697327781014599	0.04199127768870579	0.05478206422285116	0.064699526675081
504	504	0.011659709599497	0.04221289780740538	0.05499672443051549	0.06492225481001038
505	505	0.01161853190195383	0.042524601456730475	0.05527932678326096	0.06525460612075615
506	506	0.011635321683429723	0.04274560400542897	0.055538019601570954	0.0654612189989567
507	507	0.011611697990693101	0.042971740836874446	0.05579078102175768	0.06565411010109191
508	508	0.01150234158107078	0.043181247997278925	0.05601147329840529	0.06582126670022517
509	509	0.011489118275296889	0.04349943624248707	0.05634422799145792	0.06615047143886363
510	510	0.011520908579625311	0.04366490362850637	0.056553151321247316	0.0663375192274266
511	511	0.01151168703521086	0.04389865503234627	0.05688483661404048	0.06655932860787143
512	512	0.01152787274414675	0.044175173238992546	0.05702234616826511	0.06682036533180644
513	513	0.01152004359345578	0.04449642664341415	0.05724224744096569	0.06711125326888771
514	514	0.011526815497287743	0.044823182623467586	0.05749885960861639	0.0674384139065782
515	515	0.01152035057181367	0.04508739798965036	0.057729265532443064	0.06769948549170589
516	516	0.011555832298114231	0.045362967348385505	0.057985185508636884	0.06796931624688446
517	517	0.01142716444668399	0.04557628694785899	0.058261259874428095	0.06815872762780575
518	518	0.011502563363634841	0.045781546559808955	0.05842942126882654	0.06837845750923989
519	519	0.01140541783692482	0.04603020774222795	0.05869531024955212	0.06865149549879516
520	520	0.011407507952556519	0.046276640854234066	0.058912997780457846	0.06888851159821471
521	521	0.01134499052614089	0.04647307044596166	0.059199390313209324	0.06911158920199188
522	522	0.01136347687104675	0.04669703519898927	0.05940243858558465	0.06931128369246668
523	523	0.01132503789173764	0.04695428600049274	0.059555499591714745	0.06953451860383665
524	524	0.01133895465032366	0.04717569841442126	0.05979088518270746	0.06972942995364473
525	525	0.011318113874344598	0.04734745600821717	0.06008251664986221	0.06989058021095698
526	526	0.01139981347462373	0.04764041698870634	0.06033918653553921	0.07013965526857502
527	527	0.01146106279381944	0.047853183178600794	0.06060016880722434	0.07037402544297475
528	528	0.0114198262223806	0.04812543914890735	0.0608558104884833	0.07061977691215203
529	529	0.01138795461274122	0.04841237289790647	0.061152526560947565	0.07088414626951668
530	530	0.011338445828837451	0.04877638708857422	0.061404347174618956	0.07124043202927947
531	531	0.011345059394156079	0.049002088873359974	0.06153961789033613	0.07146508501354096
532	532	0.01131055602885027	0.04918380851473857	0.06175494071106985	0.07163855467459009
533	533	0.01128631334992611	0.049517465517282075	0.0620252534399917	0.07199653858357379
534	534	0.01139468800604038	0.049655407356365144	0.06228092104936232	0.07211484405026164
535	535	0.011429069045783719	0.04987403880252039	0.062498476947923945	0.07231853309075778
536	536	0.011384384402856901	0.05006552180306002	0.06272193592327506	0.0725329653950458
537	537	0.01154614858612595	0.050336984657380936	0.06284498202803782	0.07277594392225045
538	538	0.011498114476982289	0.05052770827308757	0.06300778762620264	0.0729552520216547
539	539	0.01150122948602653	0.05079887373247546	0.06321084488478948	0.07323129173452145
540	540	0.01156647200785977	0.050954562317020356	0.06344632345039351	0.07337488101116887
541	541	0.01154920801234582	0.051248643293768256	0.06369791942367507	0.07364341085964965
542	542	0.01155494376183847	0.051419399162782244	0.0639644951518539	0.07383176002495272
543	543	0.011565750305222448	0.05168505346735312	0.0640816979980388	0.07410791316079816
544	544	0.01156180254392802	0.05184873865635755	0.06427846636227494	0.0742770705373039
545	545	0.01163916507554644	0.05217427623912961	0.06440503331304406	0.07461596364438777
546	546	0.0117061722528933	0.0523411833398851	0.06453930022732324	0.07478313905762798
547	547	0.01164783759544203	0.052562970046583925	0.06467842195620085	0.07500799043583938
548	548	0.011660326429251508	0.05267973247835711	0.06495506897508249	0.07512965092365034
549	549	0.011614111749261859	0.05297633846660684	0.0651880343018967	0.07541453886199341
550	550	0.01151458829650064	0.053191257904699564	0.06540030773445812	0.07561089655962291
551	551	0.01151581455005358	0.05334750231235873	0.06572668997796458	0.07574548667975176
552	552	0.011516287819254779	0.05365000839332157	0.06595162770817159	0.07604172334013842
553	553	0.01156038260641586	0.05389544360643793	0.06607568283823483	0.07626240468290388
554	554	0.011578182412620031	0.054137768587948755	0.0662905460397591	0.07648231608357116
555	555	0.0115430481139391	0.054263180226414895	0.06645122270346042	0.07661031396593018
556	556	0.01156411700248422	0.0544546032024148	0.06670855725290455	0.0767792560579385
557	557	0.01153668626432832	0.05469920850556307	0.06694209468676984	0.07700927431604875
558	558	0.01150377175157586	0.05492786439944162	0.06721665444250548	0.07725493638225145
559	559	0.011487636888446411	0.05512645591790523	0.0673972101426569	0.07743139071040657
560	560	0.01152320372141381	0.05534867799533696	0.067601172959356	0.07764669774938732
561	561	0.01151891713409031	0.055517047292013934	0.06777447085737268	0.07783178623078661
562	562	0.01148070657510556	0.05571883711929375	0.06794138665408003	0.07804243878861147
563	563	0.011368454604505602	0.05600208128401961	0.06806751954557445	0.07832128665911865
564	564	0.01137185646295522	0.05623140176349872	0.06828481596566913	0.07856806437160371
565	565	0.011347345522593009	0.056487344071350955	0.06834749624489836	0.07882735689874379
566	566	0.01130088727035228	0.056795062212659064	0.06857001897354476	0.07910575414687787
567	567	0.01123980871418315	0.056981790986302336	0.06875920680266198	0.07932045649342613
568	568	0.0112895472931377	0.05713359945856149	0.06895703664726065	0.07948910682110175
569	569	0.011309507033668769	0.05739817138740333	0.06908789530907795	0.07973374350098765
570	570	0.01137686223383148	0.057643567086185496	0.06930660563229947	0.07998025222614721
571	571	0.01140182684297053	0.057802938162564446	0.0695585331515197	0.08012479090274574
572	572	0.011328587365033992	0.05798503542088951	0.06972655902413909	0.08030143066606815
573	573	0.01138631170979407	0.0581926277341155	0.06998988179718277	0.08048481520116532
574	574	0.011318070997021	0.05842797234151045	0.07015964608519701	0.08070170183561595
575	575	0.01130712496512717	0.058530427036628564	0.07033319877502381	0.08077696862192578
576	576	0.011326616124834711	0.05873509642394388	0.07045572370402473	0.08097585478179473
577	577	0.011379815382488289	0.05892481506331221	0.0706560516332328	0.08116133690713909
578	578	0.01144568368469241	0.059214488256249295	0.07077558100199006	0.08144773160964192
579	579	0.01146463878985361	0.05947093222088664	0.07102917966519941	0.08170371565543892
580	580	0.011493770154162329	0.05968066696858772	0.07125125705269646	0.08192031079133029
581	581	0.011478298828258869	0.05999722933545444	0.07143948314158798	0.08222148662819496
582	582	0.011555127920533212	0.06024645126963428	0.07170684194463124	0.08244643360438252
583	583	0.011572727733058421	0.06045023994990208	0.07187913716740607	0.08266058269992861
584	584	0.011597012562179392	0.06060599773626898	0.07203442470155788	0.082819740739772
585	585	0.011569725002676319	0.06082759939719057	0.07219430098392786	0.08302166766100691
586	586	0.01163169367958745	0.06099654972355821	0.07236015934508885	0.08319693816205423
587	587	0.01165168095877496	0.061220876527272	0.0726366375218648	0.08343275589020213
588	588	0.01165044767932878	0.061503146707948084	0.07286461921466564	0.08367609266282397
589	589	0.01168162320484512	0.06178798334838396	0.0729364125982151	0.08395181426480285
590	590	0.01164189796962634	0.06199625783079208	0.07309406424763917	0.08413662275000303
591	591	0.01168013888572227	0.062218920658516474	0.07321462877498822	0.08433977175727528
592	592	0.011681306569140359	0.06240488247144364	0.07342541307619246	0.08452521436188788
593	593	0.01169924368060272	0.06264660201388592	0.07357166980958657	0.08474340283824541
594	594	0.01168469715261078	0.06277241223369481	0.07376494599578007	0.08488001301747423
595	595	0.011748178906277742	0.06298746846902036	0.07394742113519268	0.08509023217332595
596	596	0.01171895755337225	0.06318524756675237	0.07423371399671144	0.08528341475219828
597	597	0.01175339539303286	0.06329114048734583	0.07454345908265249	0.08537704734587694
598	598	0.01172387376850224	0.06347112968362202	0.07475390863335848	0.08554160564537241
599	599	0.01179781771217904	0.0636390949060565	0.07499007494536261	0.08571884362875218
600	600	0.011765268540148761	0.0638055902837028	0.07515142278050554	0.08588440645686299
601	601	0.01180136593007075	0.06403574703192308	0.07537540778577771	0.08610550581848324
602	602	0.01180959972056806	0.06419344653386143	0.07554671435156679	0.08624475531229434
603	603	0.011734943767256761	0.06436232247801466	0.07578409702084116	0.08641113060053998
604	604	0.011724782896944588	0.06452316199086752	0.07589450815272242	0.08656169731460393
605	605	0.011707115862141227	0.06468392428741251	0.07615308926674341	0.08669972753680966
606	606	0.01172750293526826	0.06494030849083406	0.07632649186283022	0.08691712139353727
607	607	0.011647015068066912	0.06519237344855017	0.07657901401858624	0.08720302030386469
608	608	0.011669522102974773	0.06535893231952189	0.07672591663680858	0.08734509337533194
609	609	0.011665746939172349	0.06557772313657052	0.07694320817523088	0.08755877648687964
610	610	0.011691909449920641	0.06583781913108733	0.07718704607946564	0.08778563596683917
611	611	0.01161635819160574	0.06599506894888005	0.0774022134827735	0.08797037602947369
612	612	0.01153762656840822	0.06625497376418915	0.07752093163851967	0.08820320811846047
613	613	0.01152247843042502	0.066388841284924	0.07775566073317247	0.0883545522615967
614	614	0.011430096612845901	0.06660238603772922	0.07796080524375013	0.08855400106919047
615	615	0.01146938659301812	0.06666582081014252	0.07804004585192167	0.08860774264368733
616	616	0.01142176223933018	0.06687995996973325	0.07822343957832786	0.0888107571313429
617	617	0.01134340412473257	0.0671607645028188	0.07837087003380386	0.08909240849768975
618	618	0.01130536008898684	0.06735370882507523	0.07857336772059575	0.08928105730793287
619	619	0.011276729558264713	0.06745693143477426	0.07873597127942414	0.08938056231386603
620	620	0.011280230272200178	0.06767035543349902	0.07889748152970869	0.0895833397676294
621	621	0.011377694408874268	0.06785247941768575	0.07900673064649867	0.0897789800106463
622	622	0.011394826684381881	0.06804357082157586	0.07919700622200533	0.08994421914827333
623	623	0.011337086407689882	0.06819979710470633	0.0793018174427787	0.09007447994159337
624	624	0.01136258959139367	0.06838543889409578	0.07944014173056468	0.09027203467114156
625	625	0.011271291573608799	0.06860295356255038	0.07955689383691607	0.09046894514991258
626	626	0.011193727854399621	0.06877042906777694	0.07969632447081121	0.09063324028279278
627	627	0.0112277701288096	0.06902564439815101	0.07980724627126315	0.09087478077383479
628	628	0.01124649079022726	0.06921916531760357	0.08011022487908427	0.09108848494075661
629	629	0.01130755401074531	0.06939180830913474	0.08028903746123973	0.09125530202072882
630	630	0.01134324561133375	0.06943022014505455	0.08044487475715252	0.09129913930136833
631	631	0.011293024635337129	0.06959685357702826	0.08053127978085725	0.09147939185954038
632	632	0.01134757302504774	0.06981577804716632	0.0806899862827202	0.09172219333343352
633	633	0.011357619311586251	0.06999216820666684	0.08090757197038143	0.09188459371543571
634	634	0.01136363802543895	0.07011447925060842	0.08110240920385499	0.09201070505520417
635	635	0.01131888438599163	0.0703244837767071	0.08122594146547558	0.09222901663669844
636	636	0.011304028056090067	0.07052435718541404	0.0813532103651848	0.09243553838574883
637	637	0.01133244152495783	0.07074138680882827	0.08141688418075907	0.0926052862671111
638	638	0.011264679342232471	0.07098463283430946	0.08157527367293131	0.09280987183055858
639	639	0.01114566835751463	0.07116344195066014	0.08175724091535835	0.09300256254694479
640	640	0.01113567415281805	0.07130187278803105	0.08183221743674092	0.09314803490282494
641	641	0.01109198851277133	0.07156207396205096	0.08193127073184622	0.09341300977216309
642	642	0.011034506223063578	0.07173429241356559	0.08211966774808852	0.09358424270486755
643	643	0.011109160927077649	0.07186357204429587	0.08220514789074237	0.09366940393179049
644	644	0.011155771111361991	0.07198194961440017	0.0822953869639726	0.09379096066796774
645	645	0.01118327311403482	0.07217381125483227	0.08241931803104863	0.09399530454136942
646	646	0.011250301591328338	0.07239106342640297	0.08256671910455085	0.09420205539655399
647	647	0.011146216640067378	0.07255724908923973	0.08270793041811848	0.09438585532257796
648	648	0.011159669037495209	0.07271069419695228	0.08278384021289127	0.09451933567639673
649	649	0.011197851469829958	0.07289076707209327	0.08298785054486515	0.0946593732106634
650	650	0.01116820681857224	0.07297193715913611	0.08315625962740593	0.09476350397278174
651	651	0.011178617157866739	0.07313506246940726	0.0833398656605068	0.09489529611793002
652	652	0.01113630938537332	0.0732264623302445	0.08347002778258626	0.09497569289489716
653	653	0.01113577268365928	0.07348585454256129	0.08368698150975859	0.0952148056102188
654	654	0.01112214395745411	0.07365347485556867	0.0839407849053782	0.09537263508291678
655	655	0.01121671169872222	0.07376490524696946	0.08406811917908766	0.09548653098859736
656	656	0.01120882014085023	0.07393715857074383	0.08427380994646472	0.09563564604495664
657	657	0.011259925752423	0.074113208594211	0.08441622402462497	0.09581132834100736
658	658	0.01123423547547618	0.07432552429695186	0.0845622080141377	0.09602411279383843
659	659	0.011161485487520528	0.07446685640399861	0.08474918312403171	0.09616429678480272
660	660	0.01119760828526072	0.07458192996539545	0.08488397318694159	0.09627015485450093
661	661	0.011161295300254951	0.07479848537709219	0.08497899589185678	0.09647157219483027
662	662	0.011138271055936809	0.07485818262674011	0.0851175648099855	0.09651895007176799
663	663	0.011243320946771801	0.0749791026090393	0.08524216872579675	0.0966596458964463
664	664	0.01126511688228483	0.07510921284120117	0.08535642003477276	0.09676501774086714
665	665	0.01123447175629577	0.07521036222993457	0.08549026124603294	0.09685733263734422
666	666	0.011184219950802618	0.07539344770729339	0.08566894490238486	0.09701929801521642
667	667	0.011111448419552729	0.07549312456289273	0.0858905447007815	0.09709187898516461
668	668	0.01110828901124788	0.07561338305379635	0.08607662743344509	0.09722924406375352
669	669	0.011067708772038271	0.07576912949374101	0.08620351153919818	0.09735767426755991
670	670	0.011118802988561981	0.0758797361839312	0.0863927327353394	0.09746680004409666
671	671	0.01106999553034973	0.07608211463619452	0.0865420585472867	0.09766635247613854
672	672	0.011079017735870802	0.07620577584718483	0.08667062110154189	0.09777579448866333
673	673	0.011050021793749368	0.07638364635229869	0.08681496966863188	0.09794849824345789
674	674	0.01107439953145546	0.07654614927870598	0.08690959066470928	0.09811931951178157
675	675	0.01099557270145916	0.07672649467338905	0.08700576137900755	0.0982851242196674
676	676	0.01113498358836339	0.07689555461555864	0.08721837025126956	0.09846248287796519
677	677	0.0110548958439009	0.07697628733374155	0.08739376451994132	0.0985226399172913
678	678	0.01098242667053443	0.07713747537612042	0.08757211469505416	0.09867145981718987
679	679	0.010941326829524561	0.07732583338837554	0.08767850994475503	0.09886908241391384
680	680	0.010874706822110971	0.07746139377970282	0.08788695709432659	0.09901894164961489
681	681	0.010864528499834691	0.07766072273443883	0.08796485353828201	0.09921864765522867
682	682	0.01080915206893933	0.07786363554599549	0.0880438237183516	0.09940351594689767
683	683	0.01082978800398544	0.07802149582123655	0.08818726500144991	0.09954852286847206
684	684	0.01090079900448879	0.07816434876987495	0.08822315187506195	0.09969772858458073
685	685	0.010875473040356142	0.07833712899533776	0.08832764338038421	0.09985671778541581
686	686	0.010862743280711781	0.07852482195362484	0.08846983606466022	0.10002800265929268
687	687	0.01088497729852006	0.07868619482342962	0.08854809028754834	0.10019629967525827
688	688	0.0108706218506249	0.07884305801954607	0.08861964572600226	0.10031051093599988
689	689	0.01093205812487078	0.07899084665863274	0.08878793738577577	0.10044469864081063
690	690	0.01091922736450027	0.07916355234915891	0.08890967701568278	0.1005929375563391
691	691	0.010918272805567269	0.07925497713110523	0.08897523301195263	0.10067884050103282
692	692	0.01094250418606711	0.07946078008114574	0.08909014307285294	0.1008598507570865
693	693	0.01096449072243821	0.07967112908865329	0.08925342739552304	0.10106995213704872
694	694	0.01096352353495596	0.07982825352860105	0.08945258740820497	0.10122937190545493
695	695	0.01089920940266947	0.07997478246115272	0.08960484088495	0.1013559194776142
696	696	0.011000246868147691	0.08003473396398768	0.08974743507463513	0.10141872347720851
697	697	0.01098201712680653	0.08015537698452797	0.08983865894232371	0.10153757146345657
698	698	0.0110006602888717	0.08025482654365997	0.08997962749802645	0.10161276561130698
699	699	0.010978789986654	0.08034854020058228	0.09001325135251174	0.10170126741511654
700	700	0.010928609530915661	0.0804866554393688	0.0901274594667113	0.1018312293009932
701	701	0.01099783131226072	0.08063427003906201	0.09025192387039162	0.10198188080945458
702	702	0.01109161415655997	0.08076815536599305	0.09033249416687342	0.10209729992657386
703	703	0.011133066015341902	0.08084823024895647	0.09049897944617084	0.10220076475299514
704	704	0.01111823945855923	0.08104835657267687	0.09064356423076794	0.10239532208797116
705	705	0.01105122381894887	0.08117280476189406	0.09084240278690961	0.10251716870115486
706	706	0.01109157262642039	0.08130861786660162	0.0909941992417436	0.10263090464852379
707	707	0.0110152975684508	0.08143273402677612	0.09107001640840856	0.10274033989086828
708	708	0.011038257601858548	0.08161781124692583	0.09120618773062196	0.10290423970057269
709	709	0.011018965994210289	0.08176403401685124	0.09135545952443527	0.1030380169372875
710	710	0.011084791902056319	0.08196052838745817	0.09150808522247604	0.10323476427868956
711	711	0.011088084316370947	0.08210066595721247	0.09163808347179501	0.10334773019986879
712	712	0.01104512794405815	0.08219914546930186	0.09181829114977637	0.10345246466295946
713	713	0.01102361546522112	0.08234700275981868	0.09196299136554308	0.10359825419927811
714	714	0.01104823015776293	0.08256190765108914	0.09207663274858631	0.10380615298926903
715	715	0.0111125044942338	0.08263679564320098	0.09219099707516336	0.10388133546843883
716	716	0.01106704174878884	0.0827402164684959	0.09229146691690271	0.10396327823168112
717	717	0.011024782307337342	0.08288162486417809	0.09234118274824647	0.10408466565584214
718	718	0.01108647146485918	0.08305190890535535	0.09250239165215222	0.10424176138716301
719	719	0.01112075045894372	0.08319486563028702	0.09264605744987305	0.10435194992820218
720	720	0.01121834323308846	0.08334555506394062	0.09282250920103367	0.10448465986376673
721	721	0.011170597216842392	0.08341304575351582	0.09298618061574668	0.10457488223830802
722	722	0.011146636629207979	0.08361181836210527	0.09312169586398576	0.10476386948497445
723	723	0.01113032563264765	0.08374404420839762	0.09326635423374327	0.10488807835354401
724	724	0.011078886918129022	0.08390434403283156	0.09341286128069756	0.105036402423622
725	725	0.01108342778826274	0.08405065755603777	0.09364291574701214	0.10517096786568676
726	726	0.011125209233345793	0.0842022235935602	0.09378746052039615	0.10530834305193844
727	727	0.01113362019949074	0.0843445207575621	0.09389771543661682	0.10545606091851242
728	728	0.011123854128284611	0.08436834208380857	0.09406076805989359	0.10546010182025838
729	729	0.01104767350417284	0.08448525024840672	0.09415519988955416	0.1055729384283064
730	730	0.011045702543955559	0.08460783616086866	0.09423361255418383	0.10569471796226011
731	731	0.01106613353869552	0.08473147922735816	0.09436862354874903	0.10581467284542201
732	732	0.011042523146606599	0.08480889946624319	0.09453984271189138	0.10586986114081516
733	733	0.01111114552239638	0.08487643255343255	0.0947501683915088	0.10593204718026303
734	734	0.01108603090849489	0.08491402109778955	0.094808927019477	0.10595280174468232
735	735	0.011072220168289489	0.08504765800668142	0.09492318887546727	0.10608497775219068
736	736	0.01117109581408864	0.08519615916924211	0.09497179212967952	0.10624649760928448
737	737	0.0112164978600222	0.08534142807897448	0.09501294723943982	0.10638430238372601
738	738	0.01119326608051003	0.08540994844193378	0.09509329304648505	0.10641460018505822
739	739	0.01117779324689375	0.08553526493185536	0.0952264928317715	0.10651137101514774
740	740	0.011207911099641558	0.08566963352524888	0.09539359019463989	0.10662773970659405
741	741	0.01120148894288139	0.08575818597342261	0.09548495649952483	0.10671735517961174
742	742	0.01121177901803709	0.08588623214235856	0.09561620542071253	0.10683682875746554
743	743	0.01112951293340348	0.08602760768516507	0.0957238772583781	0.10700628837062472
744	744	0.01112411756259901	0.086202344983602	0.09586438194934385	0.10718894981354747
745	745	0.011086868763717912	0.08641268438702637	0.09591368408513835	0.10735443335471992
746	746	0.01105928044568906	0.08658218214035594	0.09605659162290245	0.10749986754225722
747	747	0.011041336148533091	0.08673001743021713	0.09617623182195187	0.10762540075622566
748	748	0.01099554087791334	0.08693764364985826	0.09635017898593548	0.1078314381089088
749	749	0.01092101529084712	0.08707706580670513	0.09643667293097882	0.10796533579534909
750	750	0.01093654136469005	0.08721932237369026	0.09652783227816399	0.10809591250778565
751	751	0.01091876758495659	0.08727761652655952	0.09651915395894689	0.10816936896872505
752	752	0.01093653119397184	0.08743788672995205	0.0966104881792438	0.10835206206411296
753	753	0.010918962258711529	0.08760251267422783	0.09671787148114515	0.10851671357246007
754	754	0.01094796187713757	0.08766997133276519	0.09688262780350657	0.10858608847110356
755	755	0.0109051503507668	0.08787457843181731	0.0968891964482573	0.10879040693349647
756	756	0.01090925157264434	0.08794945804760121	0.09697965119861932	0.10886404999895216
757	757	0.010958244024989763	0.08806997395310298	0.0970894646990389	0.1090063268286426
758	758	0.010905178746925509	0.0881011133313245	0.0972192922959412	0.1090503991880946
759	759	0.010888533071737348	0.08826059870945117	0.09728507915602375	0.1092142866830393
760	760	0.01089512655056512	0.08843506318642888	0.09738308674928002	0.10939454794048593
761	761	0.01091258838506865	0.0885794246397129	0.09752219842356732	0.10953620487825769
762	762	0.0108816821338318	0.08871621043257652	0.09771268044634619	0.10966694970563051
763	763	0.010889526421819758	0.08881435076502159	0.09783097382888342	0.10976549262004216
764	764	0.010927427906490398	0.08889210109933347	0.09795865902928605	0.10983447393049986
765	765	0.010933894916090741	0.08900171423127211	0.09810463591974257	0.1099367853881813
766	766	0.01092724624289974	0.08911082128337709	0.09814948293598082	0.11005612691403363
767	767	0.01103515065176928	0.08917183279793514	0.09835239730388957	0.11011518733463296
768	768	0.011008158284247109	0.0893699324086498	0.09851526342474762	0.11030156019521745
769	769	0.01100663579354704	0.08943823159124578	0.09865162386703726	0.11037141586668871
770	770	0.01096975105787147	0.08963694985366269	0.09874067136965577	0.11056619021859196
771	771	0.010991575734319461	0.08985594442583358	0.09882481192804743	0.1107666296870741
772	772	0.0109686021432675	0.09001456605558947	0.0988739022740473	0.11094046992410608
773	773	0.0109743385319712	0.0901295408058014	0.09894960422105506	0.11105237224383638
774	774	0.010954783494322069	0.09021513568131354	0.09911581237299057	0.1111462318968101
775	775	0.011005971824325321	0.09036678787931499	0.09924542174765924	0.11129869639706236
776	776	0.01100749041820657	0.09049185230950939	0.09937380107187539	0.11141622796606868
777	777	0.011085188979715459	0.09059489416007131	0.09945569912620392	0.11152167132077546
778	778	0.011114004077949689	0.09070739587443537	0.09953750224001018	0.11165757586606255
779	779	0.0111449028282359	0.09087241037213942	0.09967382217223798	0.11181577562683351
780	780	0.011130023333319552	0.09093474887118089	0.09975693038483283	0.11190190300504207
781	781	0.011174327602291862	0.09108958129556144	0.09989322626590143	0.11203232671320233
782	782	0.011204415034006219	0.09120280176364917	0.0999917300737955	0.11214551676750448
783	783	0.01127242327016802	0.0913940649842179	0.10010395405010422	0.11230941990740291
784	784	0.01124263368882034	0.0915688027737507	0.10016858656264546	0.11246510846905018
785	785	0.011279484646920131	0.09166799435629466	0.1002799260811266	0.11256638277729972
786	786	0.01131889705389909	0.09182712284097484	0.1003733069944314	0.1127189399174966
787	787	0.011338978604377279	0.09194712547039896	0.10049881493536936	0.112834428074664
788	788	0.01134941086851	0.09208253216024478	0.10063388356788797	0.11298947033965967
789	789	0.011305634085393859	0.09226216025645176	0.10082952769870017	0.1131636566957032
790	790	0.011286884624891469	0.09239742504846254	0.10095586381923272	0.11328638925760989
791	791	0.011245988248642421	0.09255593168379675	0.10108555274160891	0.11344834756186598
792	792	0.01125128616225918	0.09261589861246974	0.10119089934307741	0.11351314056664046
793	793	0.01119828661680683	0.09271022405546492	0.10126434619296854	0.11359305160320357
794	794	0.011138588943482632	0.09278505798777764	0.10141797553898417	0.11366489167874043
795	795	0.01111250004547488	0.09291393723397143	0.10151896146778654	0.11379494098513905
796	796	0.01117348186235841	0.09297398368751421	0.10168009846591078	0.11383967334918059
797	797	0.01122610943871116	0.09304667721912806	0.10181826569280802	0.11392321261051042
798	798	0.01124188560839465	0.09309407568318648	0.10193046316639631	0.11396337839972503
799	799	0.01122965298386914	0.09318706046768042	0.1020156019882719	0.1140534679277948
800	800	0.01127647008628626	0.09333070983615448	0.10209129647289575	0.11420858101819427
801	801	0.011311861818957871	0.09343835155283818	0.10216728855433854	0.114310771936982
802	802	0.01133749316227772	0.0935466805886289	0.10225928368332633	0.11441397095829693
803	803	0.011294825773920169	0.09362911908641777	0.10236848151658491	0.1145029310669425
804	804	0.01131426616430086	0.09376213322710661	0.10250824267250688	0.1146281206079616
805	805	0.011331165257729588	0.09380128632083262	0.10261643514265148	0.11466512986589612
806	806	0.01135625950007346	0.09390323441142892	0.10273942913119243	0.11474642783658048
807	807	0.011387168759607791	0.09396717471479663	0.10286699017604686	0.11481649590993712
808	808	0.01143899448197527	0.094044101866702	0.10299385527294906	0.11490642031335115
809	809	0.01138570863645775	0.09408252386739942	0.10313633686323073	0.11492068046794886
810	810	0.011403229519140828	0.09422960694545124	0.10319913350227232	0.11504154913094278
811	811	0.01137289161165752	0.09437925661313072	0.10326740646857309	0.11520036127938404
812	812	0.011385121854866048	0.09444674185152117	0.103332447436318	0.11528536779738215
813	813	0.01136998792860142	0.09459072925026442	0.1034944098188058	0.11541526475755717
814	814	0.011443037340463272	0.09472475206154451	0.10358520835350293	0.11555734011693493
815	815	0.011450449672475839	0.09484606673365725	0.10366314058712522	0.11568298957857841
816	816	0.011387837381898741	0.09492228468940024	0.10378326087578774	0.11577684293060739
817	817	0.011352998275945669	0.09502081318274071	0.10385673322473873	0.11588069426698966
818	818	0.01134217962973785	0.09522322315073072	0.1039931199161799	0.11606742719271168
819	819	0.01133905726106685	0.09533530718575586	0.10411537065359992	0.11617959910756961
820	820	0.011388515094158239	0.09554318852378743	0.10420381695891905	0.1163867215992632
821	821	0.011435510073638022	0.09561504282007141	0.10432400353892349	0.1164416099852235
822	822	0.011448487615849429	0.09573223340761139	0.10444669750052364	0.11653625755460024
823	823	0.011390040070673301	0.09587240037173643	0.10451820909934986	0.11666321984610424
824	824	0.011409733241357191	0.09594342806343899	0.10465290178528093	0.1167181966424019
825	825	0.011469049534103149	0.09605712866954721	0.10469003736031904	0.11684657354160581
826	826	0.01145468609827353	0.0962111453937943	0.10479441794784031	0.1169762007303776
827	827	0.01142128690118431	0.096304441337047	0.10488645453374579	0.11706063517263247
828	828	0.011414769216457791	0.096386865294225	0.10497831247379497	0.11715234833856514
829	829	0.01146379726159364	0.09648655107325446	0.1051157149721487	0.11725040677507234
830	830	0.011407910795221802	0.09659823285410121	0.10526949505611409	0.11735241930675318
831	831	0.01142218726829224	0.09667285284881265	0.10544720226168489	0.11741059644299892
832	832	0.01138904750246732	0.09679357304147465	0.10552807657796967	0.1175069974756235
833	833	0.01139206445754114	0.09688492422619707	0.10564777042884191	0.11760164853209021
834	834	0.01135343386182326	0.0970059161563689	0.10576050007219755	0.11770736847148491
835	835	0.01131209294139512	0.0971554003779567	0.10587235760682831	0.1178423118552051
836	836	0.0113557436855006	0.09726159782151508	0.10597039739753895	0.11794089395924698
837	837	0.011436244279196501	0.09736751094128435	0.10609952573565469	0.11804780804487884
838	838	0.01141986044659938	0.09743262017451203	0.10623579836998695	0.11811559935834019
839	839	0.011440104855927061	0.0975539004273045	0.10640519100386163	0.11822287382754963
840	840	0.011486772814518001	0.09766286928575005	0.10645055158340007	0.11833272650105267
841	841	0.011463315327865481	0.09781586605950329	0.106454330368475	0.11846200211002218
842	842	0.011482581097881979	0.09794486972191105	0.10654811853754151	0.1185734892287871
843	843	0.011532259400317758	0.09806746567660364	0.1066646490917785	0.11868569552271721
844	844	0.011542611332132122	0.09815516911703484	0.10674783705987108	0.11877770497608046
845	845	0.011526004275092	0.0982374248837379	0.10688829452796304	0.11886939065966576
846	846	0.01152018742697342	0.09832649272281818	0.10704656981916016	0.11892958275711496
847	847	0.011492686144273019	0.09846799727585592	0.10710410906470418	0.11905819516576108
848	848	0.011489962239523869	0.09855440435540921	0.10718412480340464	0.11914408767732088
849	849	0.01151672232581625	0.09860727731103504	0.10729590937045803	0.11921252783452393
850	850	0.01151493966650568	0.09870282604452005	0.1073868200716149	0.11929505489498468
851	851	0.011467009729459621	0.09879656923732402	0.10743765002622005	0.11937463308313316
852	852	0.011511844177304938	0.09891610671752857	0.10753823904825499	0.11950336629077993
853	853	0.01144262342515332	0.09905725956845834	0.1076663846623123	0.11964382157401823
854	854	0.011494076429125099	0.09918743800800683	0.10772651127345508	0.11976222460182798
855	855	0.01151856136080607	0.09925445495003858	0.10777187491539245	0.11981988058893286
856	856	0.011529771966531049	0.09941197156707211	0.10789235850282344	0.11996170255271195
857	857	0.01148323631871811	0.09950455785327053	0.10798845961409484	0.12003983151576576
858	858	0.011479806351123849	0.09966175204102454	0.10808620941291566	0.12018454869659898
859	859	0.011486008905054699	0.09979272044590197	0.10821962308236321	0.12032148382279587
860	860	0.011416014822049911	0.09984717054758607	0.10828984504197137	0.12037281304855016
861	861	0.011441707646677202	0.09993093196545658	0.10836486693374496	0.12045554951398114
862	862	0.011425138925916642	0.10000593509815614	0.1084283335256461	0.12050924072436875
863	863	0.01144809433788262	0.10016584672395816	0.1085464148185626	0.12065316046585461
864	864	0.01142616689834158	0.10021557717044383	0.10867548230193227	0.12069772394568212
865	865	0.011427255839298479	0.10035625914986213	0.10876789267431	0.12083659792872666
866	866	0.01140683022394531	0.10049720579938422	0.1088798844062279	0.12097413227280722
867	867	0.01137034294692327	0.10055120309075413	0.10896253210588917	0.12103530639859277
868	868	0.01138718447517553	0.10062224399629423	0.10904525669716347	0.12110602807736723
869	869	0.01144399569316569	0.10069398741699773	0.10913049402287851	0.12116896741795327
870	870	0.011452212817891726	0.10075574789984147	0.10924482131057549	0.12124153908874111
871	871	0.01142370438860027	0.10090944532123794	0.10931291165175631	0.1213901820215973
872	872	0.011436397304656511	0.10099174484939863	0.10940128310383142	0.1214688816404618
873	873	0.01137865782072292	0.10111435927019403	0.10938334990232919	0.12159324661571316
874	874	0.01134820710978544	0.1011663959832871	0.1094887626899731	0.12161957538053739
875	875	0.01135124008443399	0.10129217502138758	0.10958229587544596	0.12173328566079233
876	876	0.011387384406279576	0.10138901406886729	0.10966043651518882	0.12182263625395015
877	877	0.011377446494922122	0.10148551036551907	0.1097367647613549	0.12188905382791163
878	878	0.011394987274353152	0.10157180225888425	0.10985006680381355	0.12196297710541408
879	879	0.011396756199741408	0.1015690573382813	0.10995604448026805	0.12198339834390622
880	880	0.01137475290362584	0.10168581991825047	0.110087077883926	0.12209701441649408
881	881	0.011385314336134461	0.10171410225889588	0.1102204540588333	0.12214017714653336
882	882	0.01141882574675611	0.10176556296542572	0.11027495621122392	0.12217792776972056
883	883	0.01141036599030541	0.10180291575829623	0.1103933659497649	0.12222743575408021
884	884	0.01139310650290699	0.10177116773460679	0.11049549586119736	0.12220199035804939
885	885	0.01138180799431399	0.10187500887848262	0.11058525125726451	0.12231039667285341
886	886	0.0113745095168955	0.10196629760969936	0.11067630142380662	0.12238638490219862
887	887	0.011387549832989088	0.10209253720185099	0.11076916306664253	0.12251512280009562
888	888	0.011381262861986432	0.10213004768758831	0.11080163144361373	0.1225472074987686
889	889	0.011396540926726432	0.10215853799747139	0.1109340494821073	0.12257736584667674
890	890	0.01136733894802597	0.10225551369703556	0.11102109057400111	0.12264988305706596
891	891	0.011317320037137351	0.10231118636711804	0.11116517037764326	0.12269857328429783
892	892	0.011333998030933561	0.10241427327680357	0.11121759349925653	0.12282557341067066
893	893	0.01135270856564263	0.10247346493535059	0.11129265852710099	0.12289739767958767
894	894	0.01129489191589388	0.10257391724276947	0.11140892691305382	0.12298690180991648
895	895	0.011275476610940681	0.1027047358408143	0.11152691754312838	0.12311688771528635
896	896	0.011272257112551979	0.10279768342739175	0.11158127041980526	0.12320090417225123
897	897	0.01123041936113238	0.10286625217771692	0.11163744564664488	0.12326503738000535
898	898	0.011207495944852	0.10293589472046652	0.11169389549849193	0.12332418731446607
899	899	0.01119904510900325	0.1029898486239769	0.11176205708932345	0.12338727191501486
900	900	0.01115619921385741	0.10309826617584868	0.11186837240600696	0.12349259990478867
901	901	0.011195379259526551	0.1031665049548974	0.11195048303994648	0.12356171760685793
902	902	0.011178665034059898	0.10326978379268507	0.11201718221850958	0.12364923276151238
903	903	0.01120059561954922	0.10335937898663697	0.11215593080444194	0.12373367332163192
904	904	0.01119125484899498	0.10342373925829078	0.1122799684752295	0.12381862525832277
905	905	0.01125237006685236	0.1034551602103618	0.11229567038995829	0.1238486695252061
906	906	0.01122110183462317	0.10352551733034057	0.11237958976693377	0.12392766262437027
907	907	0.01119385136800639	0.10360873769241474	0.11249836468974546	0.12401108690598517
908	908	0.011197723555208289	0.10368124210053889	0.11256183837868461	0.12406576047949795
909	909	0.01122882653586536	0.10376248873868017	0.11261694619558238	0.12414615326652825
910	910	0.01126077543568447	0.10387508753000149	0.11273713970437287	0.12423930712324509
911	911	0.01136174186513938	0.10393202777681117	0.11277189861915189	0.12430996578975426
912	912	0.011404739504743449	0.10402645628864915	0.11277343395546136	0.12439819003357269
913	913	0.01138405801548712	0.10413068201668178	0.11277766672766698	0.12451803173875524
914	914	0.01136020939010046	0.10420621477744416	0.1127951728172241	0.12458826503156128
915	915	0.011314746780402818	0.10422266307088937	0.11281828445857592	0.1245916877771311
916	916	0.011333760227792939	0.10429116622092674	0.11286615391079316	0.12465464506176807
917	917	0.01131020207213044	0.10439803188081995	0.11291068273343792	0.12477442731053143
918	918	0.01136058763859805	0.10449719721283554	0.11299466339144396	0.12488643399244684
919	919	0.01136610785529624	0.1045503304136964	0.11307855708230445	0.12493542328000759
920	920	0.01131473808444365	0.10457070970350871	0.11317808674778465	0.12495133001182965
921	921	0.011273322326188799	0.10461565974937972	0.11324767505337155	0.12501047900798584
922	922	0.011300343689800641	0.1046691896153564	0.11327740224718108	0.1250573290792691
923	923	0.011308336713953069	0.10469947427256261	0.11337555598632083	0.1250884329081071
924	924	0.011324349763294122	0.10474700230446883	0.11345223784123067	0.12514619995305504
925	925	0.011339685918418458	0.10481917580966398	0.11351934342040612	0.12522977684056485
926	926	0.011394280802547702	0.10488634177259962	0.11357831185822258	0.1252890227014665
927	927	0.011347906960221522	0.10495598584487886	0.1136260883193454	0.12536305286998073
928	928	0.011311741061130929	0.1050425192614236	0.1137355069260726	0.1254364752640034
929	929	0.01127751110393696	0.10512013308357235	0.11383933865163706	0.12551771464424688
930	930	0.01123557097840327	0.10520340480340333	0.11383209898215414	0.1256115122147353
931	931	0.01120023404184015	0.10521814620954477	0.11386687518381558	0.12562885711513386
932	932	0.011169012443006701	0.10528154964690435	0.11395958699788104	0.12568752528489582
933	933	0.011150176227862931	0.10532656070532997	0.11405994085098603	0.12574020369487784
934	934	0.01113717191610727	0.10543250082981784	0.11410966875854316	0.12582713591206868
935	935	0.011143705049024809	0.10552378787193877	0.11417441410452696	0.12591926798416786
936	936	0.01113485697206666	0.10560267050532261	0.11422515914425038	0.12600285884343138
937	937	0.01112816344327174	0.10570076444512706	0.1142643266062235	0.12607686286408754
938	938	0.01115997737677422	0.10579846608133267	0.11434077501875992	0.12615330272580377
939	939	0.01108778973737249	0.10588761275986669	0.11442390288994109	0.12623718793580907
940	940	0.01103621825647449	0.10594673864950506	0.11443337524316954	0.1262922436189852
941	941	0.011056960271297349	0.10600933340403103	0.11447843769885443	0.12635304354419347
942	942	0.01110614901595055	0.10613544885627287	0.11455420313789462	0.1264796963974703
943	943	0.01113646598426043	0.10623247428444346	0.11464449206419651	0.12656428814350879
944	944	0.011170266166193179	0.10629828719419601	0.11473857728722185	0.12663511736965322
945	945	0.01114132604839496	0.10645233486383014	0.11482700666895163	0.12677104206072373
946	946	0.01112914274862109	0.10653317759184475	0.11484853402925921	0.1268339772009744
947	947	0.01117085596964218	0.10657747309635242	0.11492826390048047	0.12687492857189658
948	948	0.011144535431679802	0.10665959017277989	0.1150778045768203	0.1269408883957528
949	949	0.01116917207052704	0.10677253525965365	0.11512103594255921	0.12704470146306807
950	950	0.011161894680922938	0.10685875021476174	0.1152094916044695	0.12713703033287704
951	951	0.011164512557250511	0.10695333850554938	0.11525398213189408	0.12722306385985718
952	952	0.01119239028138069	0.1070440052190065	0.11533634150208075	0.12731319903763139
953	953	0.01122150696127322	0.10711596251719942	0.11541214428378535	0.1273855151336831
954	954	0.011165595812461812	0.10717245863959719	0.11550675108916231	0.12745474544903448
955	955	0.011146001121631041	0.10725879225077799	0.11559595200933212	0.12754013526845345
956	956	0.01114312952150678	0.1073721240784519	0.11569098946804453	0.12764706802509357
957	957	0.011143880594723817	0.10747993146212527	0.11573552620119884	0.12775017249181525
958	958	0.01113980569932359	0.10754954161202779	0.11572523246232098	0.12781384800364276
959	959	0.0111632482814449	0.10758137060296961	0.11580968747742468	0.12784201949297813
960	960	0.011192818872215638	0.10764243316549957	0.11589466449661567	0.12790872591129623
961	961	0.01121206622503233	0.10771939686661935	0.11599574400658105	0.12798311693191383
962	962	0.01120746688887871	0.10778151656445625	0.11604642032037653	0.12804332527034853
963	963	0.01120781748716137	0.10784361942394845	0.1161400025942501	0.1281173776537342
964	964	0.01125910328106544	0.10788694538179308	0.11622243989700623	0.12816090258940577
965	965	0.011258181388683699	0.107945551779086	0.1163112702215225	0.1282080402460018
966	966	0.011267467048890058	0.10802156215643943	0.11633776436365946	0.1283056857649399
967	967	0.011241629250592139	0.10810380571441014	0.11639249369279443	0.12838830440206644
968	968	0.011260664568490451	0.10811175709261364	0.1165134652455129	0.1284065727654921
969	969	0.01124368203984839	0.10819896445819777	0.1165566789067585	0.128489744762052
970	970	0.01120995636782189	0.10828072415212082	0.11666195634101358	0.1285718382633938
971	971	0.01122939692392563	0.10838271959342245	0.11675501891704318	0.12868383135217148
972	972	0.0111567785462592	0.10837827853841842	0.11677828013638474	0.1286803784149359
973	973	0.011187637491932	0.10840540093755628	0.11682107375403972	0.12870775188828223
974	974	0.011162250492552869	0.10850112939074419	0.11694391022455927	0.12880868566298329
975	975	0.011123984543991031	0.10862786552137742	0.11699695080579808	0.12893228560326725
976	976	0.011148970830045069	0.1086986608340973	0.1170784699819317	0.12900611214245175
977	977	0.01114271308215933	0.10876050801434833	0.1171562202838083	0.12906988441886608
978	978	0.011136684974953698	0.10881041362107738	0.11723001067275532	0.12913168031448946
979	979	0.01113179124869455	0.10887649838450028	0.11729624320799685	0.12919301482148607
980	980	0.01116637043254952	0.10889625729855293	0.11733402013161313	0.129217855388784
981	981	0.01119511836929222	0.10897932081148418	0.1173758004800403	0.12930759724728738
982	982	0.01115452220022133	0.10899981676114578	0.11746315858876381	0.12932844463114168
983	983	0.011143941760450821	0.10905564297867718	0.11752717656930774	0.12939137028159858
984	984	0.0110724301684666	0.1091227387536748	0.11759949043010884	0.1294489669854778
985	985	0.01110717268638655	0.1091923322184051	0.11763486031333306	0.1294927176289717
986	986	0.011150900151538171	0.10926444237528996	0.11773509807145728	0.12955189510338955
987	987	0.01118259765451558	0.10937305700055737	0.1177782216832175	0.1296516629674455
988	988	0.01122349427571932	0.10948614471416769	0.11791461600422219	0.12976105410936917
989	989	0.011196713572564269	0.10953791625331362	0.11803099437559121	0.12981626840013027
990	990	0.011201793789831072	0.10956311078981915	0.11809240884404662	0.1298584482982626
991	991	0.01117810139288727	0.10968279421623325	0.11814413404426671	0.1299703673901617
992	992	0.011200491625619409	0.10973227468102416	0.11814866075410202	0.13003103307430822
993	993	0.01123995600780514	0.1098022190818487	0.11822057477324766	0.13008973759254588
994	994	0.01125435753024971	0.10990222633535032	0.11828280954440225	0.13017509054875823
995	995	0.011242979544784398	0.10998461532188446	0.11832792158305394	0.13025285981615847
996	996	0.01123244353144042	0.11001012115772076	0.11842362569331562	0.13027779958756786
997	997	0.01126112423228672	0.11011593715158774	0.1184777778883265	0.13037121596021228
998	998	0.011278819224324839	0.11016380315069993	0.11856627540851346	0.1304266910051164
999	999	0.011263305905955482	0.11016101126572753	0.11864220083367245	0.1304179929179646


==> fig/continual_cumulative.csv <==
Episode	SJF	pts	ats	fixed
15.0005	0.0	-0.02139692290157034	-0.021098467454711507	0.020742434746197667
45.0005	0.0	-0.0047462442129444764	-0.004382239044291861	0.03588929906953445
75.0005	0.0	0.015564317529412047	0.006474846834792453	0.041499834858189345
105.0005	0.0	0.03190795552086147	0.01361802920520348	0.05415125749747114
135.0005	0.0	0.045383096989937304	0.03640743159573155	0.062442800297947194
165.0005	0.0	0.04942364995085651	0.04197545399012069	0.0693085368060509
195.0005	0.0	0.07190003919517887	0.05884894375827988	0.08319993628666057
225.0005	0.0	0.07858204196793431	0.0644789362743131	0.08609805586375074
255.0005	0.0	0.08552772061606725	0.08532227094079729	0.08856764409763088
285.0005	0.0	0.09575175724790588	0.08383324962818652	0.09067011517010187
315.0005	0.0	0.10354154588969985	0.10194443164394319	0.10373949774674074
345.0005	0.0	0.11619216463750416	0.10038377708571465	0.10994260987274174
375.0005	0.0	0.11117208171745825	0.10944006112688552	0.10855235701896009
405.0005	0.0	0.11815239286831308	0.11284661111417159	0.10366815266942081
435.0005	0.0	0.12358176885625363	0.1065282023620582	0.11544985368916717
465.0005	0.0	0.13389426407280458	0.12584035920031508	0.1134450635795704
495.0005	0.0	0.12022803531632138	0.1234504582948542	0.11665426688010282
525.0005	0.0	0.13781166300004813	0.12487746130315448	0.11239541713034205
555.0005	0.0	0.11671942414233433	0.12327461133136285	0.11213924566794795
585.0005	0.0	0.12832574462933055	0.12616929631524582	0.11046027544176332
615.0005	0.0	0.1390084326643017	0.14230628393714617	0.11314499054130223
645.0005	0.0	0.13693739525704923	0.14367498437801302	0.1140288288383812
675.0005	0.0	0.14893276996939087	0.1462294340866806	0.12312397888700262
705.0005	0.0	0.16452015647453586	0.16028646287482068	0.1187613291782277
735.0005	0.0	0.15746688179304116	0.14136093885923307	0.12052919062878614
765.0005	0.0	0.16007213491519112	0.1494759473310995	0.11484166530284906
795.0005	0.0	0.15959180111415364	0.16370946062300015	0.12173286631904012
825.0005	0.0	0.16234523526011208	0.16143015452889062	0.11711349410114379
855.0005	0.0	0.1630097395472494	0.16651700732250677	0.11629866987272837
885.0005	0.0	0.16034855114410454	0.16300854531995215	0.117428617614948
915.0005	0.0	0.15892380072836343	0.16233349685718865	0.1176030114168692
945.0005	0.0	0.16226901017719	0.1631983115965893	0.11560112806541223
975.0005	0.0	0.16865601307479292	0.15707787832505107	0.11783998247691237
1005.0005	0.0	0.16762377555117502	0.1660191416648348	0.11697497035140092
1035.0005	0.0	0.17650718234433965	0.1760602123529048	0.12099602525773472
1065.0005	0.0	0.17928684421374697	0.17450831300743583	0.12224139915161901
1095.0005	0.0	0.1771687695396726	0.17999478612304654	0.12154808219673743
1125.0005	0.0	0.17352991163308823	0.173265224596362	0.11972869827578593
1155.0005	0.0	0.18236926106471762	0.18580384180776283	0.12388249416802818
1185.0005	0.0	0.17039393349480972	0.17851119902887055	0.11663786112772381
1215.0005	0.0	0.17645636129654935	0.18782800516091555	0.11787664117578961
1245.0005	0.0	0.16534474569649008	0.17922935813208865	0.11542960443076547
1275.0005	0.0	0.17352691197864817	0.18753040356092668	0.11635396805750553
1305.0005	0.0	0.17961688813495488	0.18684749655174182	0.12245736274527678
1335.0005	0.0	0.18267561509168917	0.1918201259314569	0.12220539228665636
1365.0005	0.0	0.17588272544210504	0.19313300005715306	0.11803427141696869
1395.0005	0.0	0.17129126097753578	0.1887029664797829	0.12132801764379281
1425.0005	0.0	0.19193396397011445	0.19496559935238222	0.11587567384645936
1455.0005	0.0	0.17943123873528957	0.18968756497245365	0.1272550826013572
1485.0005	0.0	0.17351129137810947	0.18041827342378378	0.11967003717452857


==> fig/periodic_cumulative.csv <==
idx	Episode	SJF	T400	T200	T50	T20	T10
0	0	0.037463889077886475	-0.13428611092211357	-0.264224294262016	-0.1619870152976061	-0.1759708487635909	-0.1602087217165942
1	1	0.04048577452277087	-0.17038922547722818	-0.2838534770225006	-0.20441328384755814	-0.20195955887947908	-0.18022930485789168
2	2	0.04409016548351325	-0.17082650118315124	-0.28869229543848407	-0.21471851806115855	-0.20493593331599308	-0.18752521890006127
3	3	0.032133344389660326	-0.18811665561033672	-0.29173371867331305	-0.22542290359457726	-0.21329242314559332	-0.21231131477828313
4	4	0.01532000518381032	-0.20202999481618839	-0.30603799272669574	-0.23360548624147795	-0.2286869127360156	-0.22240623607227122
5	5	0.02096883952327737	-0.2125728271433891	-0.3064072633289385	-0.24006173917908463	-0.23958036831799606	-0.23753810632801478
6	6	0.01713635532550737	-0.21922078753163624	-0.3169774543949401	-0.25193276598484504	-0.24709117395499774	-0.24018408551826384
7	7	0.01921424736634705	-0.2210045026336555	-0.31600182086873174	-0.24994250445148167	-0.24590341714875913	-0.24152209378419318
8	8	0.019417516707087332	-0.22977692773736128	-0.31634481816501514	-0.2506892469822398	-0.25091255727903433	-0.24277436149851023
9	9	0.024466833159242158	-0.22993316684076323	-0.31790355405952897	-0.2541275018883773	-0.25200419847294936	-0.24522759163779453
10	10	0.026876915474793872	-0.2266685390706673	-0.31466404296114436	-0.253935623262891	-0.2489443368399129	-0.2449502185149833
11	11	0.027118203007476395	-0.22106929699253156	-0.3024301960266169	-0.24862785918797434	-0.2441147011571803	-0.24660749314620087
12	12	0.022187082115845	-0.21873599480724107	-0.29312107014528416	-0.24528553738693018	-0.24042903746168803	-0.24263531870620922
13	13	0.02110634086020325	-0.21859008771123536	-0.2889148848095392	-0.23973603961745926	-0.24184062427159772	-0.2389014366070809
14	14	0.027089656325884393	-0.21111034367412645	-0.27953099461088127	-0.2379094044473636	-0.23878652766503183	-0.24256386281653822
15	15	0.02424148243142562	-0.20568039256858595	-0.27086033368682133	-0.23489969136564057	-0.23631039192692865	-0.24132774320161526
16	16	0.02295542624307066	-0.20172104434517504	-0.26654850735666524	-0.23323319353539365	-0.2333283944090258	-0.24222537799507463
17	17	0.02272243931937097	-0.20397200512508196	-0.26014737004685096	-0.23436152634609203	-0.23511359518233288	-0.2431289162500966
18	18	0.02412036025967585	-0.201708587108752	-0.2563949454340052	-0.2334650315397552	-0.2313482951782353	-0.24184575551742332
19	19	0.023410487985183644	-0.20190201201482166	-0.25201041349425013	-0.23362055851090052	-0.2310575048556906	-0.24059800187607777
20	20	0.02312233073727452	-0.20552052640558674	-0.24997887137764602	-0.23473888022032652	-0.2310674521630402	-0.24072011528251763
21	21	0.024715898478950556	-0.20482955606650677	-0.2463601902706689	-0.23126214179929913	-0.22703090292583927	-0.24078178152888804
22	22	0.0243903492709978	-0.20416399855509101	-0.24209957443177385	-0.23050405249079325	-0.22762041063481447	-0.2398129891919642
23	23	0.022272540270662892	-0.2012066263960044	-0.23801499802644574	-0.2283675678263979	-0.22508580805202758	-0.23882038210282971
24	24	0.01956300776193124	-0.20092699223806854	-0.23429572141107324	-0.2264643519351654	-0.22380152924969948	-0.237276363146877
25	25	0.020082128884964134	-0.2017447941919567	-0.23181685824602502	-0.2260878698735735	-0.22131950584592025	-0.23731120351297247
26	26	0.01943847740626346	-0.20058930037150965	-0.2304154264487653	-0.22541288965587283	-0.21988117093821452	-0.23665820246247016
27	27	0.01986071774680627	-0.19941606796747255	-0.22806802444214588	-0.22321649588320042	-0.21942694424234527	-0.23848007189289772
28	28	0.019053295289355947	-0.1993087736761523	-0.2265707406118779	-0.2215384203916375	-0.217412672765406	-0.2387531830420892
29	29	0.019076242838914622	-0.19925709049440776	-0.22431819312863538	-0.22215714779713175	-0.21649691386582726	-0.23870682748160296
30	30	0.017705945417916348	-0.19924566748529662	-0.2242490990107814	-0.22158518111815928	-0.21541475220368386	-0.23942258021868837
31	31	0.01803653402980316	-0.19740096597018233	-0.22242101160994393	-0.22040918650084537	-0.2151710216881802	-0.24078265360299428
32	32	0.016874062647881043	-0.19543654341270877	-0.2206099063328681	-0.21903850308058245	-0.21292315276823767	-0.23984452003461282
33	33	0.01631877196422197	-0.196475345682819	-0.21941480289975407	-0.21955821439650589	-0.21162706694044134	-0.24030351342400985
34	34	0.01583496183528419	-0.195393609593268	-0.21858418223825044	-0.2193065294673422	-0.21093837332479018	-0.23896569333203396
35	35	0.01588163320637951	-0.19425031123804443	-0.2168349390839021	-0.21726895360095339	-0.20950739931961762	-0.23753451080463264
36	36	0.01532111066023876	-0.1926383487991989	-0.21464027043907624	-0.2152413100150751	-0.20678968817668403	-0.23570583092081016
37	37	0.01500639042486599	-0.19055282010142693	-0.21290514305741967	-0.21494920515554367	-0.20597445070264472	-0.2354186904373276
38	38	0.01387139622774359	-0.18955809095171955	-0.2109224163692136	-0.21436556681877955	-0.2050350943755718	-0.23433150173872602
39	39	0.014115710563303288	-0.1888592894366715	-0.20988957287935128	-0.2128133493328772	-0.2046680388305618	-0.2350147992707417
40	40	0.013753803764068312	-0.18763034257736877	-0.20948990372144644	-0.21209489155863737	-0.20523164018264609	-0.23647793405036782
41	41	0.013526390617331388	-0.188937895096927	-0.2087916369462295	-0.21177779429203528	-0.20607700087169684	-0.23693269327929745
42	42	0.01321387447888962	-0.18885007900945414	-0.20670571299141863	-0.2106834634350895	-0.20519442495468318	-0.23633385178260458
43	43	0.012891790603614011	-0.18722184575999296	-0.20654397024386242	-0.21146568566142662	-0.20545971295956958	-0.23707655736773664
44	44	0.01347551163467084	-0.18774115503196556	-0.20685467675279484	-0.21099762248463722	-0.20575114093852037	-0.23891839452596636
45	45	0.013584279133622121	-0.1865950686924339	-0.20567765447491607	-0.21043958859375556	-0.20581892517777217	-0.24043948309624225
46	46	0.012805169373757508	-0.1861682348815299	-0.2059613629688067	-0.20923399774111182	-0.20609074837602134	-0.2406249059643141
47	47	0.013002083712545829	-0.1858416662874215	-0.20495852695862773	-0.20828829049163344	-0.2054571200635807	-0.24073155260123857
48	48	0.0133187455676182	-0.18534451973847083	-0.20442562525707714	-0.20829052913107898	-0.20458030453394488	-0.24125234528403255
49	49	0.01235561047838793	-0.18530438952157782	-0.20486866353825023	-0.20853669418257686	-0.20390094945379872	-0.24061999771197798
50	50	0.01233471867913419	-0.1854593989678896	-0.2049713410179564	-0.2078870263864189	-0.20376834702373814	-0.2401463612942833
51	51	0.01302262487672803	-0.18566968281554402	-0.20392474797124754	-0.20707203819271483	-0.2034560263450172	-0.23973951943016375
52	52	0.012981022638588541	-0.18543407170099793	-0.20327004759829403	-0.20616647927571674	-0.20228857407547066	-0.23899697978089351
53	53	0.0122821842167601	-0.18477800096838842	-0.2032832349502815	-0.2063219545516807	-0.2028142991019514	-0.23835252158624312
54	54	0.011947283429705458	-0.18396180747934826	-0.20271946110996236	-0.20507851523656878	-0.2012318903963773	-0.23835571916879822
55	55	0.011488483547195092	-0.18430169502419574	-0.20172637205263788	-0.20605667573103642	-0.20088663522014683	-0.2383703638864197
56	56	0.01133629791964622	-0.18423826348382424	-0.20041768882506203	-0.2057547708411541	-0.2015425435343808	-0.23832576795772126
57	57	0.011080615646622792	-0.1844452464223038	-0.19869891994813968	-0.20566285792887679	-0.2007626066392838	-0.23773521759444777
58	58	0.010811268797364978	-0.1838200871347989	-0.19888564462862807	-0.20571241436404009	-0.20059739585028824	-0.2372997150353151
59	59	0.01029365150171021	-0.1839855151649166	-0.19871366762558412	-0.2047485445765703	-0.20001898410099064	-0.2370849447581052
60	60	0.00977007414871795	-0.1839717291299303	-0.1981355996064399	-0.2044921048349726	-0.1992042493923961	-0.23757976144746557
61	61	0.009979579457799568	-0.18352848505828856	-0.19740646718415664	-0.20411197540899167	-0.19844976034360332	-0.23714831175585852
62	62	0.00971415544120174	-0.18288901916193157	-0.19645956264030145	-0.2039243054195282	-0.19785042541691072	-0.2368046354105755
63	63	0.009469473365349541	-0.18253833913460876	-0.19600657892185455	-0.2035434435074505	-0.19719215519744587	-0.23671655475143688
64	64	0.00943989866164337	-0.18174856287677615	-0.19485355368070081	-0.20290577714328223	-0.19649031903670552	-0.23590625518017946
65	65	0.009581758648531311	-0.18083112013930508	-0.19428468552157102	-0.20293203777159657	-0.19609565254610575	-0.23594390946491672
66	66	0.009842209560265451	-0.1807398799919306	-0.19364563756319814	-0.2027695736381383	-0.19526978983911877	-0.2368666077853136
67	67	0.01007678179298086	-0.18037910055991713	-0.19285691278561554	-0.20217812515421815	-0.19549846809175914	-0.23682038113640352
68	68	0.01038608535034293	-0.1794617407365701	-0.19224369139256128	-0.20190818022319484	-0.19411455446036635	-0.2368698126262337
69	69	0.010174685361072858	-0.17900388606745463	-0.19137334344774917	-0.2021062816417349	-0.19400880295503659	-0.2363655096748644
70	70	0.01044439601049545	-0.17869292793312222	-0.19128793384601733	-0.2021416438807068	-0.19436130504936913	-0.2362718982742414
71	71	0.01061883402914902	-0.17803741597080636	-0.1905836827640678	-0.20121293585834596	-0.19383405000468354	-0.2358538513154619
72	72	0.01071918056359978	-0.17753081943635535	-0.1900491084903372	-0.20143252179819443	-0.1940937687580287	-0.2356253458370156
73	73	0.01135403263271054	-0.1774770484483253	-0.19054655307776777	-0.20097715366350738	-0.19477556402916446	-0.2358989222453462
74	74	0.0108059242141734	-0.17727074245244762	-0.19046218665280915	-0.20061910792896298	-0.19436501445033635	-0.23682994371819013
75	75	0.01007618505755587	-0.17645342020555602	-0.19031451596067153	-0.20005987440746792	-0.1945498855050139	-0.23635755810299286
76	76	0.009359398966607289	-0.17586787376061916	-0.1893944601341663	-0.19960866628406987	-0.1941105111967804	-0.23581014447995302
77	77	0.00941822467597194	-0.17519715993936613	-0.18918142055136894	-0.19939540391075372	-0.19381117104071371	-0.2358270201321651
78	78	0.00937574133326564	-0.17459894221099123	-0.1884529411259054	-0.19833604122250276	-0.1943668599640121	-0.23713754272865076
79	79	0.00881468025914804	-0.1746478197408048	-0.18849499594973734	-0.19801238786013603	-0.19433380287814406	-0.2376128356305268
80	80	0.00886370998884399	-0.17458690729505927	-0.18810634018763694	-0.1978782957841779	-0.19391225692352726	-0.23822888463765204
81	81	0.00862390335565834	-0.17437304786380628	-0.18820389421990033	-0.19815349632919074	-0.19391847773699572	-0.2378023835528849
82	82	0.008936276132049099	-0.17345529013296332	-0.1879991753681382	-0.1978861513565681	-0.19393669475343034	-0.23811459672635732
83	83	0.009129957662507309	-0.17283432805173038	-0.18684701873611825	-0.19717990489179968	-0.19313280239472935	-0.2382066069260696
84	84	0.009362617702413681	-0.17344326465047927	-0.18626714279384887	-0.19678716914094638	-0.19300209043592936	-0.23824509831923651
85	85	0.00948735226898779	-0.17349520587049855	-0.1861005750468955	-0.1962346272447334	-0.19238736109024232	-0.2380570001294732
86	86	0.00970619388733496	-0.17335415094020248	-0.18548650511769457	-0.1955679587253243	-0.19240081576644955	-0.23751530325177922
87	87	0.01015037646442037	-0.1729121235355307	-0.18449006864269096	-0.1944847390317443	-0.1919079019527044	-0.2371446768888478
88	88	0.009965185393355901	-0.1722820056178308	-0.18343471727379118	-0.19378720155411627	-0.1912098928983459	-0.23691940821230903
89	89	0.01050874891812168	-0.17194125108182884	-0.18359218265996866	-0.19310929300454513	-0.19076700905481053	-0.23689573656915477
90	90	0.01008441138769111	-0.17111064355731412	-0.18261973812688215	-0.1928612037399744	-0.1902590912223936	-0.23645223311530716
91	91	0.010530966841610138	-0.17021088098442677	-0.18182304411492262	-0.19230344887985273	-0.18900941899691076	-0.23586564886140726
92	92	0.010539811243893948	-0.1689924468205732	-0.18143075164560746	-0.19173811360051568	-0.18906303513508255	-0.2355550342051603
93	93	0.010784481546018129	-0.16875807164542395	-0.18069719465266484	-0.19098642746489122	-0.18892355866463345	-0.2356362150346288
94	94	0.010907872494777239	-0.16824212750517709	-0.18038059432077494	-0.19067490974602724	-0.18863704301771267	-0.23565016755221097
95	95	0.01074871020523547	-0.16799347729472036	-0.1797534464014008	-0.19037470609342885	-0.1887786289565259	-0.2355021602969524
96	96	0.011047715201767718	-0.1681223878909732	-0.1790393075620208	-0.18978763559558842	-0.18808896875924244	-0.23532062436596055
97	97	0.011759118701238	-0.16780465680892495	-0.1785792096882618	-0.1894979136407908	-0.18789330865868384	-0.23464481960932337
98	98	0.012010678727198808	-0.16766103844447855	-0.17862214254067918	-0.1892270298623046	-0.18758209145610188	-0.23444419168170744
99	99	0.012046895137524799	-0.16727810486243663	-0.1781776140165489	-0.18904200590841372	-0.1873424016626418	-0.234550938408253
100	100	0.01203834323983472	-0.16669185477992995	-0.17785920707205735	-0.18893927468622854	-0.18731653913626894	-0.23441099647680824
101	101	0.012029306716722029	-0.16696579132245762	-0.17767426232554356	-0.1888334311157656	-0.18723843635411458	-0.2346721585155911
102	102	0.01187401309467664	-0.16647064709946502	-0.17772794746550763	-0.18775814069657099	-0.18644909037950602	-0.23495708591908593
103	103	0.01191242466478784	-0.16624863302748968	-0.17747199075368733	-0.18732926091258423	-0.18628742367495382	-0.23512174360030197
104	104	0.012219056315942299	-0.16607141987450655	-0.17720776387971943	-0.18751436825755144	-0.1860769983426697	-0.23535758414606717
105	105	0.012443059077051972	-0.16555458243235735	-0.1770801495354341	-0.18719113080282895	-0.18584202916359388	-0.23531110121399895
106	106	0.012350539122689758	-0.16501628330719495	-0.1766596862953157	-0.18690794262963167	-0.18601882935073083	-0.2351703032618082
107	107	0.012332648329442121	-0.16419744426313146	-0.1759942128392653	-0.18683291586557596	-0.185141187069519	-0.23499385097019498
108	108	0.012551631728131011	-0.16373735909754067	-0.1756670814262749	-0.18638480808657143	-0.18492742518335953	-0.23476750712226413
109	109	0.01227195424761282	-0.1630212275705552	-0.1745267478783412	-0.18554000890269462	-0.18426554450396931	-0.2346561903325552
110	110	0.01177758759565226	-0.16263682681875086	-0.17396815065774887	-0.1855242737671201	-0.1842077900076188	-0.23431124780042872
111	111	0.011860808358264781	-0.1626235666417265	-0.173702220091198	-0.1853601304432715	-0.18374285746017494	-0.23440864995069693
112	112	0.01177942990304215	-0.1620634904509339	-0.17292659395597232	-0.18477413585513822	-0.18377125441282832	-0.23458302143171825
113	113	0.011849061274415951	-0.16154786855014164	-0.17256958242423	-0.18396575437639795	-0.18378490524942603	-0.23449434492781665
114	114	0.01171384580859108	-0.16131224114792936	-0.1722841114176338	-0.18341478415772133	-0.183511994221681	-0.2338161162355495
115	115	0.011592927069898031	-0.16092646948182726	-0.17150030775897024	-0.18237968020534287	-0.18297699054624708	-0.23355779243363745
116	116	0.011843411781591718	-0.16057325488507831	-0.17083716347839728	-0.1817134270323065	-0.18296263685246156	-0.23335534201463184
117	117	0.01182115776101822	-0.16014494393390272	-0.1702434094521144	-0.18069693828718858	-0.18260913118587443	-0.23316875983649185
118	118	0.01198422996195922	-0.1595052658363681	-0.1703944263890095	-0.18007249847535306	-0.18196146903696944	-0.23321770735675978
119	119	0.011948571003603739	-0.15907434566307313	-0.17028550315727134	-0.17968226595419617	-0.18177176680752208	-0.23299963377470506
120	120	0.01186532607888164	-0.15866979788807292	-0.169518657234715	-0.17908712801745374	-0.18156883652042005	-0.23234637369616817
121	121	0.012060215534438399	-0.15830248938360877	-0.1694237973174086	-0.17890678997755033	-0.1810072160199426	-0.23212986817861866
122	122	0.01235031535013138	-0.15795456269866565	-0.16852179666909248	-0.1786177322979084	-0.1809148839821115	-0.2317354816558838
123	123	0.012446364237768612	-0.15745484543966945	-0.16815278516690288	-0.17802116414969826	-0.18045910853484412	-0.23129148797093974
124	124	0.012559245263537869	-0.1571087547364828	-0.16781928226949527	-0.17719305213568007	-0.17991095741910168	-0.23104222821709622
125	125	0.012306897616247602	-0.15667921349488606	-0.16743383837626732	-0.17688301078711058	-0.17974771190711697	-0.23060130743260912
126	126	0.01226999761450127	-0.156637482700484	-0.16680100011504678	-0.1765849059034588	-0.17953130609649723	-0.23052416414261692
127	127	0.012320002500170249	-0.15618780999985635	-0.1653410816135565	-0.17549323890118812	-0.17861976560467852	-0.22993200846043357
128	128	0.01225123401922239	-0.15576233187227906	-0.16433010003727316	-0.17492361202867276	-0.17797184761633572	-0.22948914361507994
129	129	0.01237349124000841	-0.1549053549138681	-0.16365539208599	-0.17406630788368216	-0.1771740046518157	-0.22917156765414526
130	130	0.012363432310786631	-0.15401061349077239	-0.16291748370677323	-0.17297973064314176	-0.1764953599210807	-0.2287886824936583
131	131	0.012338334152167901	-0.15349310524180565	-0.1621842761676491	-0.1724614539490656	-0.17585665645538018	-0.22801363405196615
132	132	0.01179351523627134	-0.15314633438782493	-0.1614711545196978	-0.17140442434495412	-0.17538075509629855	-0.2277651092798266
133	133	0.01190905837815187	-0.152796165502483	-0.16059508036595913	-0.17069942185501505	-0.17488477682587428	-0.22735458116766294
134	134	0.01183051166882522	-0.1523935624052885	-0.16019429645548028	-0.1703113991334079	-0.17423610519774266	-0.22728813730605388
135	135	0.012289921822261341	-0.15174132817777988	-0.1595954778875715	-0.17013277670007104	-0.17383653937134513	-0.22706307217598698
136	136	0.01258566253170119	-0.15113879002308617	-0.1590385303580245	-0.16916734172205333	-0.17333177014440082	-0.22721468617567947
137	137	0.012228377008777951	-0.15076256502025215	-0.15830617716453416	-0.16848555871346566	-0.17287954107980916	-0.2273225653983526
138	138	0.01206075712664673	-0.15035830762160102	-0.15784082164036042	-0.16791064984688459	-0.17291753446020697	-0.2270926834434149
139	139	0.01179589503825326	-0.15004696210465177	-0.15754697515195942	-0.16771556937079496	-0.17325492861987574	-0.2270142539998139
140	140	0.012042596495445371	-0.14966662336276007	-0.15674166864752698	-0.16710332634173242	-0.17289662979120154	-0.22620473028766536
141	141	0.01189150074927248	-0.14918772460289115	-0.15623405961297054	-0.16640605287314056	-0.17230698061648625	-0.2259356375797658
142	142	0.01197602155345653	-0.14845055187316936	-0.15537414404181044	-0.1652076745782222	-0.17173609038558	-0.22576930865806855
143	143	0.01186262394610769	-0.1480974454983908	-0.1548765437339464	-0.1649058465855421	-0.1717910984752014	-0.22543482777750615
144	144	0.011825514048429681	-0.14768827905507406	-0.15413011522015152	-0.1644891025165527	-0.17139703549442895	-0.22455490115493787
145	145	0.011801524960470561	-0.1471590914779426	-0.1532522206060066	-0.16359430824781876	-0.17085375012714094	-0.22438434337094387
146	146	0.01157486554658262	-0.14645744737864588	-0.15242509378147093	-0.16349038069420105	-0.1708359194493721	-0.22417236375262667
147	147	0.011805494676477148	-0.14613369451277197	-0.15208310440005512	-0.16292327932244738	-0.17036023494820543	-0.22413585146641965
148	148	0.0116953193469882	-0.14585669407589197	-0.15163607237404456	-0.16243981705628938	-0.1699969533780364	-0.22407824216977543
149	149	0.01190483953083797	-0.14545182713589147	-0.15120423206043604	-0.16187077623764348	-0.16992459430642254	-0.2236457797710547
150	150	0.011801697266815039	-0.14491187889218943	-0.1506998654247653	-0.1612894313441014	-0.16954953336039388	-0.22360706366305777
151	151	0.011903241686691709	-0.1441066267344263	-0.14995010833659986	-0.16015710075614514	-0.16929501776658998	-0.2226385526781241
152	152	0.0119197355940105	-0.14354104871978174	-0.14942402971601818	-0.15964901686490635	-0.1687004428680278	-0.2221466277141571
153	153	0.01183583089108456	-0.14323072755054195	-0.14886952157533317	-0.15884757735102023	-0.16809794591987912	-0.22170796362985423
154	154	0.01194090637522172	-0.14294296459258962	-0.14837999115997358	-0.15798067544351915	-0.16776579697792957	-0.2211131096296465
155	155	0.011932939548889361	-0.14222250916912998	-0.1479391827591196	-0.15763577663040365	-0.167623689358728	-0.22043629583966878
156	156	0.01213336194280429	-0.1420911603502612	-0.1476417499281925	-0.15672607556071702	-0.16709476639099513	-0.21974615566891315
157	157	0.01194200270164883	-0.14143457957690533	-0.14733196815364175	-0.15639103999431953	-0.1662984428265435	-0.21963306671712943
158	158	0.01182517159549959	-0.140935834693883	-0.14686386263564	-0.1558337895588668	-0.16610659577137682	-0.21940851241049728
159	159	0.0118096842128353	-0.14067781578724034	-0.1463655299591799	-0.15511418879833141	-0.16544893884463857	-0.2188079785434393
160	160	0.01174545295237835	-0.13967846009117682	-0.14577743204291754	-0.15442716398176395	-0.16556299556670534	-0.21848204371944804
161	161	0.011647308251160872	-0.1386428152057074	-0.14491515529977655	-0.15380963000075365	-0.16507086628657947	-0.21755902393011092
162	162	0.01161615663070134	-0.13840071453502217	-0.1445203307765154	-0.15352262383080378	-0.16466623443934228	-0.21731918341008832
163	163	0.011853181480403329	-0.13805687949528703	-0.1436952113809637	-0.15299209131481523	-0.16418812919248732	-0.2167067040631748
164	164	0.01193151864153928	-0.13741545105551203	-0.14275538509370997	-0.15219066022702174	-0.16360685171003664	-0.21653432631286904
165	165	0.01201838111529767	-0.13679788394502604	-0.14211151450257264	-0.15164793091406342	-0.163012432531767	-0.2162709907267919
166	166	0.01191294506430489	-0.13626370164236581	-0.1412641768551781	-0.15116992742319801	-0.16242183927660875	-0.2158466490365139
167	167	0.0116410258438021	-0.13597653368009235	-0.14121676419541268	-0.1510589971965175	-0.16199745150237693	-0.21604040557345733
168	168	0.011740424944243039	-0.1355243679552513	-0.14046417043524623	-0.15056688709071966	-0.16164077048509978	-0.215862129840701
169	169	0.01162748117102781	-0.13482546000552995	-0.1396182821409265	-0.14963282785998286	-0.16109031584981673	-0.21494622418973922
170	170	0.01150829580547243	-0.13428994980865097	-0.1389801177344536	-0.14907567758004758	-0.16068509310768384	-0.2147415862723201
171	171	0.01173607812082635	-0.1336302009490305	-0.13844052691488862	-0.14843412416915583	-0.16022151554344988	-0.21419385632035723
172	172	0.01155032903625356	-0.13311296576152476	-0.13780735811178613	-0.14824284958036768	-0.16021407244586267	-0.21389495791161747
173	173	0.01130776940845963	-0.1327065984077238	-0.13708305965844386	-0.14783553411285788	-0.15993058917176228	-0.21410018733483138
174	174	0.01075486490565813	-0.13243799223729166	-0.13656197971179587	-0.14718343991128172	-0.15960844942214067	-0.21377360678945148
175	175	0.01105895466078112	-0.131973715793858	-0.13598027319108041	-0.1465144370979754	-0.15910141466027056	-0.2134087245946475
176	176	0.011007990268303961	-0.1316445521046721	-0.13516810521061265	-0.14607600297387205	-0.15855202465128684	-0.21295575978713996
177	177	0.01083389241856841	-0.13109166937928005	-0.13439914629423894	-0.1454281131109603	-0.15836899255930884	-0.21222753274007072
178	178	0.0110950389996944	-0.1307527263635308	-0.1336101335957695	-0.14501088060826622	-0.15807573951707282	-0.21186380505020228
179	179	0.01116446220054869	-0.13007998224399342	-0.13324363513525012	-0.14452162534408952	-0.15763500534359448	-0.2116535252068541
180	180	0.011108706860531208	-0.1294493041892912	-0.13262880389777343	-0.1439107705088063	-0.1569337671282896	-0.21148461467653693
181	181	0.0112281994448918	-0.1287827895661968	-0.13219675295326067	-0.14328679499322558	-0.15661679760433206	-0.21102139079604507
182	182	0.011496935868177521	-0.12848257232864427	-0.13127903676626812	-0.14284582308544508	-0.15634318079342208	-0.2105070109723452
183	183	0.011465311596515908	-0.12773034057749869	-0.13063453842518333	-0.1420613585145865	-0.1555807430825334	-0.2101383346777098
184	184	0.011551720400676679	-0.1271996309507771	-0.13013771154569495	-0.14121222503214742	-0.15522989660726483	-0.20940868043416616
185	185	0.011619480160531801	-0.12655525102236737	-0.12928522958590466	-0.14042280789284742	-0.15472459717351622	-0.208841303804118
186	186	0.011559684455077022	-0.12598309629369048	-0.12885273931261992	-0.13973004247092605	-0.1543088001316892	-0.20825985589210888
187	187	0.01171308563500037	-0.12537733989701969	-0.12834735323097862	-0.13901753218681842	-0.15400184927560207	-0.20805165199998116
188	188	0.011824293146512	-0.125059304737192	-0.1278173641912488	-0.13867114775739792	-0.15365778110948852	-0.20760323130699448
189	189	0.012025203450762263	-0.12420769128618683	-0.12704222854760366	-0.13835925651206388	-0.15294353324410123	-0.2072906641079503
190	190	0.01191657465055497	-0.12357295414536437	-0.12643331499154173	-0.13797395686788863	-0.1526612044533356	-0.20705293883897138
191	191	0.01167267624683597	-0.12326742791993939	-0.12569991021820012	-0.13727548103868362	-0.15197751564886533	-0.2065926014214013
192	192	0.011831711127227461	-0.1227188070075971	-0.1251783544962604	-0.13685474694428187	-0.15142985971076184	-0.20607504295315363
193	193	0.011843147114962638	-0.12207051267896216	-0.1243154487158606	-0.1361066784285993	-0.1512704901545629	-0.20541366253977986
194	194	0.01173213795360838	-0.12149478512342589	-0.12368920139228501	-0.13558297500602973	-0.15098477791197773	-0.20510188327978077
195	195	0.011776110797678927	-0.12084506267182075	-0.12333816673622447	-0.13506182055201962	-0.15063164915133473	-0.2047115643237357
196	196	0.01195098486845774	-0.12033835523317782	-0.12275801321534055	-0.13458733262912376	-0.1501605309606674	-0.2043752557455909
197	197	0.01207308740714554	-0.11995721562327104	-0.1223161812848318	-0.13392622085210232	-0.14968769824238065	-0.20366658232801896
198	198	0.012153383380763029	-0.1197373201369393	-0.12148213951155384	-0.1332155852723162	-0.14916447074685163	-0.20318408281122524
199	199	0.01191183631707796	-0.11901441368303727	-0.12087925701803826	-0.13270491707781218	-0.14856409904136753	-0.20264512752167266
200	200	0.011565793423432698	-0.11884962946225544	-0.12042984856504498	-0.13223630576125353	-0.14817699629797781	-0.20214576421127162
201	201	0.01146472166324923	-0.11824319912894676	-0.11969140399948848	-0.13175486912213155	-0.1478467249455333	-0.20180647610153132
202	202	0.01175091866251654	-0.11745844094351235	-0.11877924522098451	-0.1312791064843366	-0.1472090605478863	-0.20123260190464037
203	203	0.011802494540075908	-0.1167930936953365	-0.11819030382167076	-0.13063639082184691	-0.14684866521063838	-0.20082187457230524
204	204	0.011731469119838002	-0.11635145770954938	-0.11744711985432739	-0.1299051861971389	-0.1466574012821255	-0.20060625247639624
205	205	0.011910779768055728	-0.11620815227089909	-0.1168968160197211	-0.12928875635426226	-0.1461944691001436	-0.20012337437006217
206	206	0.011761886644798969	-0.11521275103648099	-0.116348539162253	-0.12867805952208922	-0.14553387339500215	-0.19974266372386157
207	207	0.01191006091956259	-0.1147281602344048	-0.11581665022219159	-0.1279128394446151	-0.14516166945688513	-0.19917230728381294
208	208	0.011801490957148848	-0.1142559253109157	-0.11544765092345319	-0.1275698655398115	-0.14472128674764367	-0.1986896522815489
209	209	0.01183169531372944	-0.11366473325782181	-0.11502223836653284	-0.12700896597707811	-0.14442350706775664	-0.19814109492958745
210	210	0.011977238134655187	-0.11325498935361988	-0.11442202767257378	-0.1264376578723256	-0.14422587978083892	-0.19752476927755488
211	211	0.011971939737354251	-0.1126023527156	-0.11356464362476518	-0.12584326137406296	-0.14382520495620205	-0.19693206236055985
212	212	0.011888393233120251	-0.11184517484212182	-0.11255828613055967	-0.12513854676429814	-0.14349128967200686	-0.19639231165751045
213	213	0.01182418915023815	-0.11129496972839203	-0.11215972260056406	-0.1246595064273138	-0.1432953644997815	-0.19573313109031681
214	214	0.011841286680436611	-0.11088662029643373	-0.1114117702477992	-0.12379219277963631	-0.14289201670882445	-0.19540677201757056
215	215	0.01178232909330722	-0.1103368838697826	-0.11059099705901007	-0.1232220717439598	-0.14220826305509848	-0.19492964705293017
216	216	0.01196312543643572	-0.10982374092313882	-0.10977611420167568	-0.12233653637791923	-0.14181790715021164	-0.19432460822662084
217	217	0.01197422592531784	-0.10937783829499385	-0.10943604887455476	-0.12178160486959225	-0.14135207691567103	-0.1937952104263672
218	218	0.011784025533404038	-0.10867373702380242	-0.10849468638429458	-0.12122850027250617	-0.14094889601440486	-0.1934464095612138
219	219	0.01169833516184902	-0.10805848302009868	-0.10802233674979116	-0.120778408845639	-0.14043759892225055	-0.1931812407218159
220	220	0.01183657149682633	-0.10736931085624504	-0.10757460073420773	-0.12044626075475895	-0.13996869651175353	-0.19267647053460576
221	221	0.01161571425199263	-0.10658586232471479	-0.10652821500615192	-0.11954372490296143	-0.13955825002196706	-0.19228645987983212
222	222	0.011504628261178729	-0.10611532689590342	-0.10589504363982585	-0.11891590831314632	-0.1390015562909188	-0.1919782230198536
223	223	0.011502353639053758	-0.10535925350393542	-0.10518860044566128	-0.11835530283287812	-0.13868193105142732	-0.19149720982559448
224	224	0.01126479338333476	-0.10500965106124245	-0.1045578436297604	-0.11789735664736001	-0.1379777692378852	-0.19101701199039905
225	225	0.01122153675901066	-0.10445434819687485	-0.10372858566761163	-0.11745212323567607	-0.13731597854309602	-0.19084428515823215
226	226	0.011112434265889601	-0.10375100185759227	-0.10312266053629349	-0.11679168333364731	-0.1366046241821523	-0.19031108712796208
227	227	0.01108296396013299	-0.10315168516280845	-0.10250312979344436	-0.11626097109916174	-0.13620012791254554	-0.18997058741320574
228	228	0.0109571006209707	-0.10246866357130409	-0.10188876816835499	-0.11538747382804941	-0.1356470507059519	-0.18941507035075494
229	229	0.0108508540297363	-0.10211327640518195	-0.1014534020076806	-0.11491302728988355	-0.1350834560416944	-0.18884046272038257
230	230	0.010915210914780172	-0.1014354384360054	-0.10080907729338491	-0.11426182123530748	-0.13451727398123997	-0.1885334313059885
231	231	0.01102698872365659	-0.10100857162130787	-0.09992676331113913	-0.11350773975837618	-0.13392129310438233	-0.18781244530819885
232	232	0.01099747983285029	-0.10043492360076356	-0.09919113187326338	-0.1126849227596158	-0.13329983001555407	-0.18738357909119074
233	233	0.011084974724756851	-0.09984344407879998	-0.09871740033477072	-0.11192970252392631	-0.13269039941141816	-0.18696226908193292
234	234	0.010938177959495202	-0.09940118374277107	-0.09819110022262065	-0.11119105494968765	-0.13230624944676594	-0.18666918803706645
235	235	0.011060063438297772	-0.09893463995167188	-0.0975200046815775	-0.11027405079163208	-0.13181511125683046	-0.18617131154624467
236	236	0.01090909958410775	-0.09833562615442855	-0.09671578563493627	-0.10975942235693133	-0.1313871638088712	-0.185665437807418
237	237	0.01073717560728525	-0.09766093363655245	-0.09618424253818465	-0.10924144254974591	-0.13097977435082547	-0.18546017527363406
238	238	0.01091484677655722	-0.09690314485538269	-0.09558346099269574	-0.10839585879646704	-0.1303180254388347	-0.1848114533426701
239	239	0.010999418572534513	-0.0962307897609401	-0.09501157468717535	-0.10770150137776902	-0.12979787261882794	-0.18412453636234033
240	240	0.011017969325643619	-0.09560547465790065	-0.09433744703901499	-0.10716591176802395	-0.12944411276305906	-0.18365277487476372
241	241	0.01107105209566467	-0.09495477435075865	-0.09365083705130817	-0.10644831886557964	-0.12897913122338128	-0.18304084927189027
242	242	0.01110265434240382	-0.09421524689230695	-0.0928084117456272	-0.10576880818817887	-0.1284427651137093	-0.18246465342508317
243	243	0.010983329009946929	-0.09341318738363905	-0.09221397419846343	-0.10533797591941266	-0.12773353262058515	-0.18206727149625695
244	244	0.01091781536200678	-0.09288626627079018	-0.09175063753822844	-0.10478677515751059	-0.12733231721933497	-0.18162918973493247
245	245	0.010853542310264202	-0.09250926256792899	-0.09115400311380847	-0.10408972382959718	-0.1269327072373313	-0.18104430077337513
246	246	0.0107955968367654	-0.09190986875042403	-0.0903484139816138	-0.10341597825860209	-0.12669419885301514	-0.1804146248312152
247	247	0.010705919424262899	-0.09136363702749545	-0.08956886690587991	-0.10276413375545271	-0.12611461324711964	-0.179936123142525
248	248	0.010723786404548801	-0.0904539244389706	-0.08870559318570724	-0.10197261051969542	-0.12552889563998676	-0.17951785759732114
249	249	0.010703134182040419	-0.08997586581810597	-0.08803559310393799	-0.10146416930560712	-0.1252015444847263	-0.17908623676241275
250	250	0.01065543889498417	-0.08960551728046155	-0.08744240370236425	-0.10055963023213274	-0.12469679861603271	-0.17850477929897235
251	251	0.010466378439156997	-0.08898798664035548	-0.08671376984095948	-0.0999286861911692	-0.12429826957697236	-0.17812653454711802
252	252	0.01050389326542033	-0.08823227274263273	-0.08589645908053889	-0.09919339913183789	-0.12368139365531283	-0.17784675938769393
253	253	0.010440751852825081	-0.08752283082448861	-0.0851225035817365	-0.0983781974089889	-0.12324834077690494	-0.17730519174072
254	254	0.01046381235957617	-0.08663814842488644	-0.08457322437251713	-0.0977410319188889	-0.1228518402776361	-0.1766418470344458
255	255	0.01053501254413138	-0.08588979214351802	-0.0840116495078236	-0.09726013647743673	-0.12225639004969616	-0.17633417815554836
256	256	0.010608493019958691	-0.085268938886806	-0.08327662916213671	-0.09668008824759444	-0.1218205555058877	-0.17598875514001402
257	257	0.01068969171584576	-0.08474926177267672	-0.08247568963806085	-0.0960492652122085	-0.12129718910590011	-0.17556428669075436
258	258	0.010669115445159411	-0.08402586524997213	-0.08183685274760615	-0.09528087400603821	-0.12088658684672493	-0.17519137508872293
259	259	0.01092442676386098	-0.0835226886209057	-0.08126288686646842	-0.09458304422603378	-0.1205624692317265	-0.17456435837320328
260	260	0.0107304349497973	-0.08284427769403258	-0.0804909910452815	-0.09384027769139197	-0.11997567431398057	-0.1739218449360151
261	261	0.010850442422739429	-0.08225261101252715	-0.07978915417713925	-0.092963424394963	-0.11941422221093352	-0.17342727193634994
262	262	0.01079963098285868	-0.08165188992984146	-0.07921455373731312	-0.09223129766595821	-0.11884619240297659	-0.1728016814098043
263	263	0.01056633977371806	-0.08110884962037442	-0.07834753871505712	-0.09163326230060913	-0.1184222536016248	-0.17242246922862814
264	264	0.010599057780571092	-0.08044150825731834	-0.07771256261359386	-0.09104304986457294	-0.11790401982075208	-0.17195521814545184
265	265	0.010716816477538912	-0.07976626622938204	-0.07678127979575697	-0.09049245204233206	-0.11734093944732109	-0.17145339919437302
266	266	0.01063267660094843	-0.0791407316389064	-0.0760834408121292	-0.08995309130893822	-0.11677928521298879	-0.17094985993072054
267	267	0.01052786893643219	-0.0786316459890958	-0.07562842236662864	-0.08938998356617392	-0.11635892853724036	-0.17048914698078327
268	268	0.010584963693971048	-0.07822451586008758	-0.07513451435589635	-0.08895800531801627	-0.11596992116814828	-0.16996495159372038
269	269	0.010806811032653778	-0.0775515223008353	-0.07455228273499384	-0.08824274960799179	-0.1153441535710508	-0.16949855167297181
270	270	0.010756984099547898	-0.07729652143566365	-0.07404959041357433	-0.08776815381103462	-0.11499738354684005	-0.16913282294158488
271	271	0.0109422609390881	-0.07664781259048023	-0.07353847157545704	-0.08703332301337177	-0.1147233693107473	-0.1686971497167284
272	272	0.01110330917736491	-0.07602581170191298	-0.07282757771612527	-0.08633564128810485	-0.11408224722010067	-0.1683490749778664
273	273	0.010956653150240529	-0.07539918626597529	-0.07231881286100013	-0.08572254390393902	-0.11360369028610191	-0.16771295581082407
274	274	0.01106975538443198	-0.07472842643390763	-0.07162042353970774	-0.08527435669859706	-0.11312630562911989	-0.1674944512165652
275	275	0.01084440107346245	-0.0738874829846668	-0.07101991306960012	-0.08459383339345246	-0.11243198641492783	-0.16705248204718817
276	276	0.010924721852739041	-0.07340740811131852	-0.07051733956629093	-0.08408487190929187	-0.11198171379635449	-0.16659790909076905
277	277	0.01107391672126333	-0.07281727032925547	-0.07005164371755804	-0.08359593143972333	-0.11148475390729269	-0.1661246479758499
278	278	0.01110893703351019	-0.07229428877310091	-0.06939410911678098	-0.08310753174387739	-0.11121828658265161	-0.16565830733837772
279	279	0.01107991562258768	-0.07181115580614364	-0.0687660765115629	-0.0824306637950917	-0.11081216721971991	-0.16506753264155788
280	280	0.011085190866688861	-0.07100822550357822	-0.06786111380158437	-0.08165476959850856	-0.11021493201114543	-0.16449594010700985
281	281	0.011300877327906158	-0.07027625033182898	-0.06716653619277095	-0.08108477803627812	-0.10981169578196659	-0.1641968666865557
282	282	0.011134817069419621	-0.0697291405279146	-0.0665261173651547	-0.08056784136256938	-0.10927443275659694	-0.16359891424656214
283	283	0.01106393208620455	-0.06905490594212596	-0.06607324433692065	-0.08002208826215339	-0.10864738371669125	-0.16311675466386927
284	284	0.010822600585849721	-0.06843178537922442	-0.06545422723805813	-0.0794672401004706	-0.10826714777584132	-0.16265969453152143
285	285	0.010854768923093751	-0.06794680450364193	-0.06489779453062541	-0.07899960286964472	-0.10768815870235367	-0.16207004173434633
286	286	0.010993049287161388	-0.06731095768164237	-0.06431365762176208	-0.07852524541103137	-0.10727691308687029	-0.1615998723139234
287	287	0.011048431982955109	-0.0665826444060964	-0.0636649011030089	-0.07781700600101789	-0.1065243932044579	-0.1609595610299383
288	288	0.010961431976525871	-0.06603856802363653	-0.06294251264896503	-0.07715952353764671	-0.10597110784248616	-0.16050976599090008
289	289	0.01095452010143486	-0.06545151438148593	-0.06235388576324681	-0.07644734252262997	-0.10533473683502056	-0.16000203893414916
290	290	0.01113272523506979	-0.06487157029773813	-0.06171308242302683	-0.07584651700557749	-0.10480514128515088	-0.1594532337971683
291	291	0.011166862895395748	-0.06429974669380704	-0.06106938037200821	-0.07525297622397219	-0.10426651586913686	-0.15897083816575458
292	292	0.01120444683242348	-0.06372814702439328	-0.06033628856841311	-0.07472792420353394	-0.10395382742416581	-0.1584637585965931
293	293	0.011143618076115632	-0.0631097832845898	-0.059591133074930115	-0.0741222588147656	-0.10339055351123583	-0.15794594896261654
294	294	0.01109987158808311	-0.06258402671716255	-0.05908175486020291	-0.07368042016364454	-0.10287558112751705	-0.15743660940892606
295	295	0.01111275587638596	-0.06199197385350443	-0.05845282947353364	-0.07298498429180042	-0.10220713020049395	-0.1571156961898801
296	296	0.011248472496156459	-0.06156129181376828	-0.05771300901934275	-0.07253423230991204	-0.10177700942535184	-0.1568150884069762
297	297	0.0112846838448806	-0.06087806783313193	-0.057078484058142163	-0.07208112601280928	-0.10132367180699842	-0.15621904296503727
298	298	0.01132877173679516	-0.06006336873159224	-0.05637407014162525	-0.07155128756059884	-0.10077375796808588	-0.15583729855554065
299	299	0.011265346723449839	-0.05948298661004324	-0.055860010419323036	-0.07082440770231181	-0.10028066799592435	-0.1552898279706118
300	300	0.011169338932090059	-0.058976009905278806	-0.05533029305180488	-0.07035645452552275	-0.0997998869347971	-0.15476638008262464
301	301	0.011383870119251311	-0.058592123258391526	-0.05483480011289168	-0.06974117463011358	-0.09917678750425461	-0.15444911479310394
302	302	0.01145869706720416	-0.05802645144780645	-0.05422414015828836	-0.069137399403795	-0.09875088933481099	-0.1538676461326507
303	303	0.01148813130842333	-0.05734492790226189	-0.05372564034074612	-0.06877226535650921	-0.09829205736265581	-0.15336898036061303
304	304	0.01145433218284966	-0.056599766177964826	-0.05314104380942321	-0.068127209624107	-0.09765757945550034	-0.15265062995272904
305	305	0.011471237721335532	-0.056046736135032124	-0.05247798549478035	-0.06745485460062053	-0.09701967473732585	-0.15207902006594418
306	306	0.01148963195963063	-0.055661019506325814	-0.05186118029705457	-0.06684904480124286	-0.09657058307192119	-0.1516911970982064
307	307	0.011376812054968228	-0.055233577555579574	-0.05106277446812375	-0.06623298891925829	-0.09593851915001997	-0.1510462329730447
308	308	0.01141643500931955	-0.054843273728702555	-0.050614723230880475	-0.0656426483300034	-0.09536230758786052	-0.15063170443267415
309	309	0.01140730123856008	-0.05440318263256544	-0.049961635758031996	-0.06483034007068698	-0.09480478017371365	-0.15019866659769265
310	310	0.011141582303889461	-0.05390745306604303	-0.049315478393845466	-0.06413621447437501	-0.0944023412326081	-0.14960497021749863
311	311	0.010997899834376549	-0.053524536063216624	-0.04871073507949721	-0.06367819485923612	-0.09392762072425875	-0.14914919314908887
312	312	0.01098698940408513	-0.052984256602461685	-0.04818601814490703	-0.06320174746752925	-0.09353356419365749	-0.14878573413501012
313	313	0.010899712595372629	-0.05245538294618546	-0.04764159388567567	-0.06258000411690208	-0.09301142452733019	-0.14828676746596559
314	314	0.01091222129293031	-0.051940953310400904	-0.047016901916375274	-0.06193922817964217	-0.09249118153100172	-0.14751687659295581
315	315	0.01095589444622499	-0.051468947326083314	-0.04633881400204244	-0.06126131954212584	-0.09192649054219984	-0.14675972503643558
316	316	0.01115309238562224	-0.051017254617688614	-0.04576137697266477	-0.0605864611319028	-0.09140387015090262	-0.14634432334988628
317	317	0.01104512772714481	-0.05044072132961519	-0.04513749626462638	-0.060010797132192914	-0.091021480739535	-0.14579940069297684
318	318	0.011031839992823912	-0.0499148684712821	-0.04461074134381382	-0.05952779561599245	-0.09049812970860614	-0.14541368634916993
319	319	0.011134874076997961	-0.04935575092315818	-0.044061825888757664	-0.058788316679708484	-0.0898796432319229	-0.1448412759718415
320	320	0.011001772377892509	-0.048919567186126466	-0.043613830323754085	-0.05824074994578301	-0.08949259640423717	-0.14456231223221566
321	321	0.01091568300783515	-0.0482302797252401	-0.04294410619014684	-0.057697304638940725	-0.08891480016967698	-0.14409208148494648
322	322	0.01104354811687493	-0.04761357262631506	-0.04240990077142222	-0.05726214849767325	-0.08855947721482031	-0.14346928076569296
323	323	0.011069154593278141	-0.04716618491305059	-0.041864202544022136	-0.05677345984189448	-0.08821319681963787	-0.1429425798208537
324	324	0.01112026111205779	-0.04675281581117493	-0.04132376340766303	-0.05633025893234682	-0.08770369218666316	-0.14244650923220628
325	325	0.011167045735152302	-0.04643034690304028	-0.04075110369497781	-0.05584273766739525	-0.08730845864992312	-0.14189928562187856
326	326	0.011182240979181399	-0.04610369174268682	-0.040215775487889835	-0.055397589463872965	-0.08697090387980086	-0.14143584634210654
327	327	0.01127392430613625	-0.04563766105987305	-0.039616175722175614	-0.05473628442466991	-0.08663676386513045	-0.14067908906140533
328	328	0.01131378684859637	-0.04504031649502427	-0.039168040340055686	-0.054209165695789555	-0.08625523499364965	-0.14017762942001732
329	329	0.01129944203124338	-0.04454449736285151	-0.03872241433084832	-0.05377316752579203	-0.08598407971724258	-0.13985862141175515
330	330	0.01118376783751605	-0.04399901161883275	-0.038148670496944606	-0.053395057028243195	-0.08554708114306502	-0.139249109233479
331	331	0.011209081563273932	-0.043581581087483875	-0.03767549602414747	-0.05285820750888438	-0.08513123183719983	-0.1388392950114961
332	332	0.011328691922682599	-0.04307821498437964	-0.037212155132552785	-0.05223157398630949	-0.084590980966776	-0.13825718215512328
333	333	0.01130497687791842	-0.042534094978524284	-0.03673036465059635	-0.0516386176355772	-0.08409216648499149	-0.13778014562099838
334	334	0.01136083537484513	-0.042136925819339935	-0.036163811009475855	-0.05125430651193944	-0.08356164413506768	-0.13731928771425542
335	335	0.011360652542134208	-0.04169738317230668	-0.03575213738161875	-0.05060215118408414	-0.0829865009509618	-0.13692307147018443
336	336	0.011362143304126913	-0.04107257479691835	-0.03524328113926398	-0.05016505317360813	-0.082338159710024	-0.13652947124124565
337	337	0.011491830158184353	-0.040733761557947	-0.03468565349543369	-0.049629782219848415	-0.08209860392359421	-0.1358424056687462
338	338	0.011576318647282301	-0.040422943889745835	-0.034145570037466946	-0.049110142920859266	-0.08166281534099326	-0.13532343617001735
339	339	0.011510808450148551	-0.03989948566765343	-0.03361405012314512	-0.04864710316248315	-0.08116113050446208	-0.1349570520398519
340	340	0.01143605248934505	-0.03939092698295059	-0.03323467898801964	-0.04813700470009904	-0.08075682616232786	-0.13446691045186362
341	341	0.01141727526737487	-0.03883345572693202	-0.032679163487212906	-0.04764603784598712	-0.08030386420012084	-0.13393299662969707
342	342	0.011383891743690009	-0.03845867385413239	-0.03208253358441196	-0.0470369442173517	-0.07983543964861671	-0.13343191669020363
343	343	0.01134269502527092	-0.03806573520744192	-0.03157793332983626	-0.046661588400209765	-0.07942674605475367	-0.13285655850374817
344	344	0.01125958426877219	-0.03750273457196203	-0.030894873195695033	-0.04614145960187584	-0.0788460260019822	-0.13248770028572351
345	345	0.01113238178291567	-0.03714724249469492	-0.03043538064076292	-0.04548708583862775	-0.07833506861525788	-0.1320600586943731
346	346	0.01105330550773	-0.03669669449242337	-0.02974039551550628	-0.04497401286616787	-0.07791078895593688	-0.13169662112678618
347	347	0.011085875713157658	-0.03627906681573075	-0.029269197679235536	-0.044554416971606954	-0.07755415286552969	-0.1311167000219559
348	348	0.011144998821137678	-0.03593881206726669	-0.028739958292010932	-0.044062638298057386	-0.07728301871559236	-0.130549285399659
349	349	0.0111174365404543	-0.03545327774541165	-0.028185324001601703	-0.04353423254916186	-0.07666894768791818	-0.13020108340042777
350	350	0.0110933922297005	-0.034927263041105876	-0.027667548748177683	-0.04310241601759447	-0.07615847754378315	-0.12994386702429667
351	351	0.01105155088307718	-0.03444915934434612	-0.027314911238541278	-0.042363381224076166	-0.07559713548482909	-0.12952429828369866
352	352	0.011054775047553507	-0.03401746291293646	-0.026663135933117848	-0.04187732256407261	-0.07513943192534157	-0.12900676265645059
353	353	0.0109923642883288	-0.03352176000560604	-0.026248650400323086	-0.04135433428060274	-0.07464993190849677	-0.12876003599240418
354	354	0.01104510765024314	-0.03300559657525794	-0.02585580317866607	-0.040731976896414904	-0.074348138833228	-0.12820903702601644
355	355	0.01096928278177475	-0.03259672845432867	-0.02551952425511219	-0.04025547123387077	-0.07393176717796274	-0.12787580326912645
356	356	0.01100914401136906	-0.03196144422407288	-0.0250808465059565	-0.03970970215030166	-0.073557262557264	-0.12734704010510076
357	357	0.01096259513297022	-0.03132162274427203	-0.02452374287750153	-0.03914476705514511	-0.07303091621472829	-0.1269568014057345
358	358	0.01095519712965755	-0.03095566638023849	-0.02406806257711509	-0.0384809917944958	-0.07269414701899322	-0.12645759893727088
359	359	0.0109583418608472	-0.03059374147263233	-0.023530927615258868	-0.03782649069433805	-0.07211949376593238	-0.1259795864991224
360	360	0.010896822801294882	-0.0299896037916486	-0.023056907077557993	-0.037375171553631084	-0.07171347847395076	-0.12563800551061263
361	361	0.010966189179524912	-0.02945853457752633	-0.02252263305743618	-0.03690784220974539	-0.07114253712222009	-0.12511925666020124
362	362	0.01098023172287901	-0.029060401886081038	-0.022148585918014517	-0.03627442722528348	-0.07066954664160399	-0.12463422373510409
363	363	0.01106414633059545	-0.02860687015306513	-0.021802331830812288	-0.035926494452794076	-0.07035822966770125	-0.12421380429576508
364	364	0.01110534123810396	-0.02810082314560125	-0.021299077883816003	-0.03543460556303484	-0.07010397652238731	-0.12394669496047099
365	365	0.011005503223296732	-0.027667994044605904	-0.02092800552798129	-0.034954539245738596	-0.06970170332646448	-0.12366122070045597
366	366	0.011025612036665302	-0.027332017391270162	-0.0205735863576581	-0.03443530353235849	-0.06924353039491186	-0.12334056093928922
367	367	0.01110135344279323	-0.026942124818218356	-0.020187054391123845	-0.03404902220873962	-0.06901795725939405	-0.12298687835653437
368	368	0.011089212723118259	-0.026508348252632995	-0.01971639812177714	-0.033716180052819476	-0.06877792207559433	-0.12273370865822844
369	369	0.011016823788425622	-0.02589195999549914	-0.0192824373003962	-0.033260196866224334	-0.06843442636184449	-0.12240549079129322
370	370	0.01107557365127191	-0.025561218801698787	-0.01890170086557655	-0.03266696617908891	-0.06807007254971482	-0.12197641861824213
371	371	0.01117356929871213	-0.025161108120782726	-0.01841093455551816	-0.032252713073748565	-0.06769189116667179	-0.1215262537225574
372	372	0.01125095808529875	-0.02467196416685147	-0.018024245450890798	-0.03179359236686526	-0.06723083335161992	-0.12131155839555814
373	373	0.011385468040515129	-0.024304371531816377	-0.017544786162111352	-0.03137162469981285	-0.06692039531691901	-0.12097893411509544
374	374	0.0115359985394873	-0.023908668127317907	-0.01716896756651354	-0.030887859902924857	-0.066535000731679	-0.12064956059879237
375	375	0.01141275035691066	-0.02349482943046142	-0.0166122989866663	-0.03026936211489532	-0.06616916866982527	-0.12023201730958426
376	376	0.011451280683585202	-0.02318598722106164	-0.016172180559914973	-0.02976010123537575	-0.06569793953997469	-0.11987920487176276
377	377	0.01150844960503703	-0.02277197367552331	-0.015761926078372998	-0.029320863332557623	-0.06529473495081614	-0.11955708423894633
378	378	0.011485918283508501	-0.022503527626918287	-0.015330669789376092	-0.028650561346673813	-0.06491069352709858	-0.11918814067426793
379	379	0.011449844945254601	-0.02209752347593413	-0.014889207634919499	-0.02816305459174224	-0.0645892797691107	-0.11876092959562352
380	380	0.011315904994575951	-0.02155614224965411	-0.01432456888643684	-0.027580450140395018	-0.06422617983903017	-0.11844850159569727
381	381	0.011470061425004983	-0.021198786742669416	-0.014048251875711909	-0.02717249627549432	-0.06379980079145724	-0.1179654187118964
382	382	0.01159796901917308	-0.020839367795583142	-0.01359883093876664	-0.026743977211437814	-0.0633218812132367	-0.11769042415406032
383	383	0.01157462816222835	-0.020382403087906113	-0.013163927786601129	-0.0262039907451047	-0.06295281665861927	-0.11734393633941509
384	384	0.011463383152142551	-0.019976876588251303	-0.012726175536268208	-0.025801751810724416	-0.06266369201760602	-0.1170947824632074
385	385	0.011516697480247149	-0.019552603038021296	-0.01232606793326219	-0.025423276466294643	-0.06231414379331914	-0.11682196972449872
386	386	0.01159009769944037	-0.01919543201645533	-0.01184938075907738	-0.025065656882554948	-0.06208097047042116	-0.11648344544656364
387	387	0.01158185055494966	-0.018831164909100924	-0.01146087832212053	-0.0246186829179847	-0.06170144360977377	-0.11615110557006203
388	388	0.011633456891874831	-0.01838260994630418	-0.01107353643510133	-0.02419746367968267	-0.06131416927478802	-0.11583544542475363
389	389	0.01164969517432473	-0.017920176620679452	-0.01052369540102376	-0.02377595338797012	-0.061028088976652885	-0.11543473620876432
390	390	0.01158664909622787	-0.017524604100835128	-0.010215984215255599	-0.023392088194131862	-0.060645700950945666	-0.11498834051757881
391	391	0.01156585556256961	-0.01722177198858249	-0.009835924048901738	-0.022974891102721738	-0.06021223510014244	-0.11459286490942408
392	392	0.01156928717411278	-0.016839109772583488	-0.009505204084047678	-0.02263347941499123	-0.05998674183636869	-0.1143578311145466
393	393	0.011680663412826298	-0.01639992034364988	-0.00924604144788622	-0.02210963495946969	-0.05958241073357122	-0.11372680172732111
394	394	0.01162584133516408	-0.01607542448775143	-0.00891247646446023	-0.021624904485985568	-0.0592000604095196	-0.11337307537335299
395	395	0.01170466387229994	-0.015661497743992135	-0.008559121636044859	-0.02108239027411211	-0.058892370285109075	-0.11305747268390554
396	396	0.01174632491530487	-0.015312869039485361	-0.00827586544233198	-0.020569869659322483	-0.058563536161749655	-0.11272621590350577
397	397	0.011764257742651541	-0.014953078940895601	-0.00792061212158458	-0.02000120436732663	-0.058160182726341825	-0.11224914152726702
398	398	0.01179856091757329	-0.014665724796842269	-0.007629139269788851	-0.01943182603770827	-0.05784823554390793	-0.11179641214394043
399	399	0.011790959002039109	-0.01416466599809052	-0.00730541101676647	-0.0188225392984622	-0.057380528322672986	-0.11139371881829618
400	400	0.01185729745700892	-0.013769884588008268	-0.007024144452832809	-0.018520630759021287	-0.057078048036416154	-0.11118854468947728
401	401	0.01191863893371705	-0.01328471927536741	-0.006712925910037751	-0.01799666619071903	-0.05673727399152202	-0.11077726641719572
402	402	0.011889615238588442	-0.01286968997245867	-0.006465780707272819	-0.017570814885989657	-0.05634178221440985	-0.11044333929379838
403	403	0.01184910477017037	-0.012483197210156428	-0.0061038957190130295	-0.017088941135006606	-0.05596185333865249	-0.10996743913414904
404	404	0.011874261690379142	-0.01215907164308278	-0.005678796029195399	-0.01669632614985524	-0.055715159328633204	-0.10962164223859558
405	405	0.011897176144503741	-0.01175430168813698	-0.00536827701932813	-0.01622098541327328	-0.055414243585873615	-0.10940990483016524
406	406	0.01193278283375205	-0.01150947760863657	-0.00491716224634193	-0.015779097308654757	-0.055030619532480805	-0.10909835592390593
407	407	0.0118885922509945	-0.01114204500403545	-0.00459921673592039	-0.015443423588810689	-0.0545860137703319	-0.10885147988163842
408	408	0.01190494567585423	-0.01086400297953027	-0.0042716806103125695	-0.01503574713103823	-0.05432552789696773	-0.10843376907744365
409	409	0.01191529825121122	-0.01045543345623341	-0.00399549798109201	-0.014702144156304298	-0.05403743200551438	-0.10808556926289621
410	410	0.011756548127132649	-0.009994668418006869	-0.00367300165513907	-0.01430172256122245	-0.05363530510219302	-0.10772988309603429
411	411	0.011694960091375191	-0.00943003990875199	-0.0032365676185333397	-0.01389522498891346	-0.05330207596221085	-0.10743112011796974
412	412	0.01166618456750602	-0.008874372333347359	-0.00279726951452547	-0.013477345969604409	-0.052835394456664894	-0.10717133991558729
413	413	0.01157425304295962	-0.008452920870210672	-0.00246203733616625	-0.013054238409108798	-0.05242133799450507	-0.10687526259780993
414	414	0.011539937158423781	-0.00817813513085941	-0.00215792144655366	-0.012691130929136249	-0.05202435646135114	-0.10650299765565326
415	415	0.011656694843893239	-0.007751959002387	-0.00169241550481741	-0.01210096714348942	-0.05172209056407655	-0.10620429446725099
416	416	0.0115823519330733	-0.00733251617256848	-0.00126947499273945	-0.011656528799395962	-0.05155796509688117	-0.10596702711518495
417	417	0.011499002845503958	-0.007058413422564651	-0.00107977387525791	-0.01123075356890504	-0.05122966834894991	-0.10567229587005282
418	418	0.011354373602560901	-0.00673273856940259	-0.0006896031745885101	-0.01091534804860098	-0.05104437074699789	-0.10544312781623832
419	419	0.01134434562670219	-0.00636994008770911	-0.00024260673725521996	-0.01045739400647817	-0.05060399329371425	-0.10514944671652768
420	420	0.011413353298708899	-0.00602251368478938	2.445857133744484e-06	-0.010136065739381191	-0.05042612164923216	-0.10489599260079989
421	421	0.01137535878646498	-0.00566611040797294	0.00028845199575415	-0.009784148412166498	-0.0500842869290937	-0.1047297616537809
422	422	0.01136488150365678	-0.0052734163688085796	0.0006970393748283799	-0.00921069269216691	-0.04972880118596971	-0.10425054060851224
423	423	0.011369437874208	-0.004918297974973399	0.0009628272514221999	-0.008683383805340561	-0.049383753392583836	-0.1040623723217037
424	424	0.01143178259089404	-0.0046005703504071495	0.0013528586458130098	-0.0081996391744488	-0.049045161408902686	-0.10356892805951765
425	425	0.011277916856136671	-0.004283116007837698	0.0017167865552622102	-0.0077675266729134804	-0.048628194896881534	-0.10334832680182118
426	426	0.011249865048605001	-0.0038760131716600392	0.00206852510620467	-0.007352680383230231	-0.04835447704084401	-0.10307362282371058
427	427	0.011269345972525689	-0.0034678035603090095	0.0022996050752803897	-0.006974591886357781	-0.048077017575847966	-0.10277009094286294
428	428	0.011231764855336411	-0.00335215122870399	0.00272719170648782	-0.006515997417406549	-0.04773083219160212	-0.1024218224628051
429	429	0.011139909820008509	-0.0029577645987203397	0.0030543316504678003	-0.0062576631698780995	-0.047398943443407116	-0.10206987113182861
430	430	0.01116823593855166	-0.0026821120894146605	0.00341152227550613	-0.00594236108497912	-0.04712714039136982	-0.1017556297493641
431	431	0.011112203425544578	-0.0023872178708757097	0.0037835471025248805	-0.00557236127529779	-0.04682292677156864	-0.10145536221022686
432	432	0.01113845133815431	-0.0020370682924546	0.004176933779018171	-0.005183740742739961	-0.046447151504106235	-0.10115068955277409
433	433	0.011036816350380351	-0.0016987827280844502	0.00465139137698266	-0.00492453673079733	-0.04621015016465654	-0.10070446749680836
434	434	0.011073136745416611	-0.00134123107079904	0.0049690304108623105	-0.00457063491235151	-0.04598083849101424	-0.10046100126771003
435	435	0.011100180103423228	-0.0009021134746820201	0.0054816535766889305	-0.004070557718602001	-0.04576931415542936	-0.1000818028756614
436	436	0.01106097765594486	-0.0006678552961237199	0.005843075944900701	-0.00370215682266807	-0.04548748040959758	-0.09971534938195838
437	437	0.01097005305761109	-0.00043576886032054994	0.00607874242623643	-0.0033452815451241605	-0.045122187743934214	-0.099476017988917
438	438	0.010935657090152128	-0.00015261170268194042	0.00641115898996482	-0.00296643033113059	-0.04486872218263957	-0.09921293861780486
439	439	0.01096605288479947	0.00014503015740339	0.006802142805728109	-0.0025506337286412503	-0.04459217362107937	-0.09881998685601755
440	440	0.010975669876893338	0.00055900321010338	0.007240495228580399	-0.0020493055577008	-0.04428202178457284	-0.09846528676012649
441	441	0.01104400488067839	0.00082794153213888	0.0075227923738600405	-0.0016966103255215796	-0.04398578587280781	-0.09813396431579975
442	442	0.01104216698414465	0.00124984192758812	0.007852026400092898	-0.0013215944625691995	-0.04368722127363376	-0.09774539819392437
443	443	0.010954470641503278	0.00162057424498387	0.00811521217425192	-0.0009845329875554493	-0.04332030372942987	-0.09744108369202899
444	444	0.01096023264576384	0.0019866371400229497	0.00847309877343928	-0.0006766414060419303	-0.04300066925841119	-0.09715233523789696
445	445	0.011007769979491568	0.0022409538358710004	0.00876681576741048	-0.0003761239663405202	-0.04275359742554159	-0.09687592672862103
446	446	0.011017975659084422	0.00258508975292143	0.00911990237921963	4.858607403827936e-05	-0.042487375459340074	-0.09653130184000713
447	447	0.010969042791618588	0.0030041990414959403	0.00941878743118992	0.0004917808713353197	-0.042210973664007514	-0.09607977650985441
448	448	0.01098767758590106	0.00337297825392998	0.009676530104671689	0.00082338850420101	-0.04203844731736993	-0.09582671915789705
449	449	0.010919413924493259	0.0036771917021485704	0.009992805824735	0.00126039939924532	-0.04160971203624435	-0.09560482733527768
450	450	0.010862282258612861	0.004097315517914	0.01044738804914178	0.0018279337375329708	-0.04118969691746587	-0.09529607698433337
451	451	0.010802846056134541	0.004444438976366269	0.01080413477709226	0.0022243638577598207	-0.04090771491482993	-0.09501484774232323
452	452	0.01074745740128145	0.0048192013305191	0.01097108631646505	0.0025926231674544596	-0.040740214592427285	-0.09479299838649213
453	453	0.010680568620928348	0.005255458488647639	0.01133541488894322	0.0030118329237335505	-0.04044367064010862	-0.09470929431842154
454	454	0.010736762777664279	0.00561203750281695	0.01167956439564164	0.003380047176157909	-0.04029271083484389	-0.09462907292474403
455	455	0.010607430645736719	0.00601368064561474	0.01201564634456766	0.0036715670267179097	-0.04008918385453894	-0.09436682410286171
456	456	0.01069142037604125	0.0064682256275604795	0.01233609128957336	0.00408940688917913	-0.039804042723816276	-0.09396575494397558
457	457	0.010662498330342458	0.006777673002709721	0.01264875786845528	0.004543792513574839	-0.03968224859472302	-0.09360306176949032
458	458	0.010694392446912148	0.00702064517010204	0.012976197620115332	0.00488736251626439	-0.039422172043372485	-0.09329050410740611
459	459	0.01071177483329625	0.007336774833174811	0.013278910742514288	0.0052575075763120396	-0.03917371067891455	-0.09309694881606997
460	460	0.010778516058815479	0.0077828544534880905	0.01356977380866425	0.005645073386526279	-0.03880096173032802	-0.09276051134778412
461	461	0.010766010036949549	0.008136139906958249	0.013867375340758378	0.00606739423952456	-0.03859203910756062	-0.09239647872098197
462	462	0.01094462508984758	0.00843544582406786	0.01417103958322187	0.006342313873481549	-0.03841950855798755	-0.09207005110286584
463	463	0.010921316698481669	0.00868855807767118	0.014314168260943528	0.0065338305417996494	-0.03827066213626353	-0.09193745876833666
464	464	0.010898233384061231	0.008950383921574991	0.01453441957852716	0.006842954312903089	-0.03799618708654881	-0.09153537627991944
465	465	0.011013760337064868	0.00928790196784567	0.014896996163256909	0.0072704012491132996	-0.037850010409734174	-0.09117852347440682
466	466	0.011015061952340779	0.00959000841902985	0.01523992856063143	0.007564621626885608	-0.037567721827322036	-0.09099732062786238
467	467	0.011028723805903109	0.00976056141262055	0.0155549922318163	0.007973318311969547	-0.037297502408839486	-0.09083548324660404
468	468	0.01111669794929866	0.00992799858883749	0.01581975653613788	0.008283670171352439	-0.037002747746880844	-0.09060072781183764
469	469	0.011005596491746799	0.010162511385243999	0.0161587552306224	0.008609115491218433	-0.03671044785290554	-0.09029222101440285
470	470	0.011071105476126119	0.01053448127218489	0.0164688338585409	0.008972875950721212	-0.036456947798447395	-0.08997484296351886
471	471	0.01110808719019377	0.01089198549515922	0.01676068277594705	0.00934660994123918	-0.03627719124483515	-0.08971033531421092
472	472	0.011049035358848412	0.01100939476676318	0.01690568826500699	0.00972057801814032	-0.03608811190231657	-0.08943038579260573
473	473	0.01104535470578973	0.01129746441031226	0.01710296711975911	0.010094352994537308	-0.03584011386754573	-0.08921216573400362
474	474	0.010995267826002509	0.011613688878515521	0.017513264726425372	0.010546682222722061	-0.035516871274841724	-0.088805722703466
475	475	0.01101282524034805	0.01185053532426334	0.0177761637804921	0.01091387652404755	-0.035204756251859995	-0.08845760456957114
476	476	0.010893905653236141	0.01206633751894616	0.01820346682416915	0.01120021461971854	-0.03486013713776569	-0.08823090479872672
477	477	0.01103756941063946	0.01238746480801118	0.01846651990830089	0.011521864920255599	-0.034684170180548105	-0.08810842018917552
478	478	0.011131756593127509	0.01269804051785336	0.01876106328680942	0.011772028179672078	-0.034520382344377334	-0.08790642925063118
479	479	0.011098828489255311	0.013019140989137989	0.018984583468269266	0.012116065496504192	-0.03427325532331866	-0.08769088957789643
480	480	0.01122154248640038	0.01324337200811282	0.019331505526197126	0.012520835539851918	-0.03388705388019926	-0.08739145665780991
481	481	0.01116655168923223	0.013485535091604989	0.01962072057434313	0.01292473128380844	-0.033668011143462545	-0.08710882297859178
482	482	0.011100936586002782	0.01386025335607253	0.02005204427447533	0.013377539886649812	-0.033397685249794876	-0.0868138485329252
483	483	0.01115325123170891	0.01418372643820412	0.020367718922914932	0.01376906712459625	-0.03303860362370198	-0.08641414882197487
484	484	0.01104884934125085	0.014492148310206898	0.02057379544408812	0.014133485177438121	-0.03268370989386078	-0.0862269119515044
485	485	0.011066158228515522	0.014723051232514852	0.02082063111476825	0.014442746219808653	-0.032488678848333605	-0.08601661660119603
486	486	0.01105628977046079	0.014863271289852351	0.021075944356885958	0.014787548513104912	-0.03220634481077443	-0.08590370985173586
487	487	0.01117699270336768	0.01517391893276046	0.021424313743835556	0.015078785332600037	-0.03194503910519584	-0.0856095342833395
488	488	0.011268695535625149	0.015348450136736972	0.021563665974232128	0.015302986704727508	-0.03178525538072183	-0.08536444607552135
489	489	0.01128832732338125	0.015550062017143882	0.021893213492856722	0.015606737032865789	-0.031555758682852306	-0.08515326113112379
490	490	0.011272241414755649	0.015878656893256033	0.022115994081917938	0.015859493049148344	-0.03142455910420064	-0.08501373480808579
491	491	0.01127207240369341	0.01616587321658707	0.022236874521510658	0.01619097229718037	-0.031182853333789746	-0.084800567090325
492	492	0.01126332080003207	0.016530055079836712	0.02237524273635541	0.01647650225634895	-0.031016589878401956	-0.0845396763232142
493	493	0.011357289669023671	0.01679706699684492	0.02277590295749936	0.016878791703515174	-0.030671663429506706	-0.08423103945212547
494	494	0.01134886368218668	0.017049368732577952	0.02302098663564476	0.01720546232218212	-0.030443207480053358	-0.08396207418423109
495	495	0.0113896188228555	0.01718195753241936	0.023368210875841088	0.0174576700736987	-0.030157862447265288	-0.08372908825548447
496	496	0.01136917196653075	0.017515550236035102	0.023489768766366784	0.017761398717910843	-0.029871641624158774	-0.083508114444791
497	497	0.011444222057984151	0.01774442286108392	0.02382743456559059	0.018030225798098678	-0.029654796897516166	-0.08328291249721924
498	498	0.011492099401615071	0.018042199601902995	0.024114980453012066	0.01829370692403406	-0.02945872998388733	-0.08306215193370016
499	499	0.011592472576624931	0.018368472576512286	0.02433352582480856	0.018606526581136068	-0.02917435405157152	-0.08278916568785435
500	500	0.01156444514289046	0.01867422558189979	0.024594192346344586	0.018976660628391588	-0.028823118384387125	-0.08253841555112502
501	501	0.011686056998921689	0.018918626719925023	0.02482890489214797	0.01926531984842688	-0.02873239944879762	-0.08229145141352454
502	502	0.011681417315639039	0.019220681729045952	0.02502466217895142	0.01956861636818776	-0.02855858130866811	-0.08193576556530349
503	503	0.011697327781014588	0.01948155397137904	0.02524138961969501	0.019901411595747816	-0.02829408508453381	-0.08173586326760729
504	504	0.011659709599497	0.01966961058948447	0.02562395215330678	0.0202583934239036	-0.02811090222958748	-0.08150914554141354
505	505	0.011618531901953841	0.01987594296903619	0.02587863508367556	0.02065480374924641	-0.027884927305079677	-0.08119908536639411
506	506	0.011635321683429723	0.020151100776020798	0.026152418023681352	0.020980942864866122	-0.02768971924805754	-0.08087126538652104
507	507	0.011611697990693101	0.02035825310869243	0.0263390093682343	0.021180192778288927	-0.02746931673919767	-0.08062612280716287
508	508	0.01150234158107077	0.0206604948226104	0.026709410430056153	0.0214774553053649	-0.027290124709789622	-0.0803176927843077
509	509	0.01148911827529688	0.02082441239283344	0.0268574632855961	0.021764196929091293	-0.02713614319911049	-0.07998013226211864
510	510	0.011520908579625311	0.021144685487538558	0.02712506912948729	0.022020983023935632	-0.02690800926866404	-0.07969357094188811
511	511	0.01151168703521086	0.02140328859760083	0.027230539739061598	0.022244387201652928	-0.026727857805753246	-0.07949551671268125
512	512	0.01152787274414673	0.021654578397058383	0.02742488028134698	0.02253966357745188	-0.02657340833314658	-0.07922125418953506
513	513	0.01152004359345578	0.02187753386571973	0.02757493226589015	0.02280775132339376	-0.02645710506622328	-0.07911227265680901
514	514	0.011526815497287743	0.02207924268164441	0.027810510094075362	0.023064142061949358	-0.02632081686633367	-0.07888858492251066
515	515	0.01152035057181367	0.02235513739340994	0.02815659111386077	0.02334919479406279	-0.02613318510012509	-0.07862390890294217
516	516	0.011555832298114221	0.0226008032844656	0.02834978899028433	0.023619703094111013	-0.0260051982929058	-0.07852002004999549
517	517	0.011427164446683988	0.022951778346189132	0.02857979269298388	0.023853708322817545	-0.02578017937553927	-0.0782609816477842
518	518	0.01150256336363483	0.0231384015138153	0.02876612647116199	0.024127975813702553	-0.025588953012101717	-0.07813932116915681
519	519	0.01140541783692481	0.02353618706758574	0.028953002557268008	0.024441399344980012	-0.025402381222789695	-0.07792762534592071
520	520	0.01140750795255651	0.023748198931335143	0.02925992676320724	0.024744557663504772	-0.02521861449768619	-0.07765390248678808
521	521	0.01134499052614089	0.024053802786569368	0.029496804106336975	0.024939654336122368	-0.02499737460046369	-0.07745842426693565
522	522	0.01136347687104674	0.024290341115680895	0.029743260765341485	0.025185566675289112	-0.02485208844814965	-0.07731317420902749
523	523	0.01132503789173763	0.0245950760595691	0.02989805684364797	0.025540720893943797	-0.02463103876952692	-0.07705030066539201
524	524	0.01133895465032366	0.02480371655497831	0.030180408992256415	0.02579419185843736	-0.02449795769831664	-0.07684620195191103
525	525	0.011318113874344591	0.025118969387545542	0.03040475999589524	0.026127747511367917	-0.0242319813921014	-0.0765908180277008
526	526	0.01139981347462372	0.025411198673757858	0.030691178945432124	0.026460812763861818	-0.024151090019927032	-0.07645060214256653
527	527	0.01146106279381944	0.025718165066440073	0.030808975625432188	0.026792586049065925	-0.02394778402253543	-0.0762850635733828
528	528	0.01141982622238059	0.025918881042690023	0.03104768194408618	0.027090948934866847	-0.02366353584317562	-0.07603565257717282
529	529	0.01138795461274122	0.026138426310748197	0.03134780957984204	0.027319523628037717	-0.02334550532339089	-0.07582663690511601
530	530	0.01133844582883744	0.026439199124399994	0.03143683305035207	0.027494669317445503	-0.02307824037570897	-0.0756046758103558
531	531	0.011345059394156079	0.02666319849179462	0.03158285097307008	0.02777617523913529	-0.022881391818743997	-0.07536917936491351
532	532	0.01131055602885027	0.02682697253906361	0.03178824277488721	0.028066791072369028	-0.022789864297812365	-0.07512172897230425
533	533	0.011286313349926129	0.026938466907873142	0.03198826842129286	0.028293355063004906	-0.02252414003754934	-0.07495342459789103
534	534	0.01139468800604038	0.02705403380032767	0.032165967778362316	0.028561573022254493	-0.022372435114521146	-0.07482095222278341
535	535	0.011429069045783719	0.027314796657618982	0.03233289858974332	0.02887496965795213	-0.022122822237221538	-0.07461769614105675
536	536	0.01138438440285691	0.02759900265228654	0.03262603275756806	0.029212667443493108	-0.021858419917978014	-0.07436516595270432
537	537	0.01154614858612595	0.02784726382765699	0.03281849503921909	0.02943811864347016	-0.021751954142460058	-0.07416076055743304
538	538	0.01149811447698228	0.028031045831237805	0.03291316796018358	0.029649593394597523	-0.02159615000374328	-0.07398515154908217
539	539	0.011501229486026521	0.028264192448885284	0.03312334488481895	0.029908606549366272	-0.021376587545289278	-0.07379792256451252
540	540	0.01156647200785978	0.02850316332014023	0.0333941053358207	0.030233476205283827	-0.021120997138037077	-0.07356071610716738
541	541	0.01154920801234582	0.02863915266168852	0.03348389728348368	0.030497193147502412	-0.020892364897968353	-0.07334280095021495
542	542	0.01155494376183847	0.028885514664128937	0.03373659459939791	0.03080735855168599	-0.020639136001795698	-0.07307847483395014
543	543	0.011565750305222448	0.02923486795217754	0.03395210240983398	0.03100313374906326	-0.02051861975251225	-0.07288959176797528
544	544	0.01156180254392802	0.0294049218098792	0.03412800764670938	0.031246336592379558	-0.020326499942022742	-0.07266971381823734
545	545	0.01163916507554644	0.029575520386797734	0.03438854979659152	0.03151111016456405	-0.020065592552909566	-0.0724476460635134
546	546	0.0117061722528933	0.02979346658551308	0.03464990351803094	0.03186403485290447	-0.019895232389610266	-0.07223340674189851
547	547	0.01164783759544203	0.029974023726724537	0.03487094020440756	0.032193209413971205	-0.019621893523681988	-0.0719917721894584
548	548	0.011660326429251498	0.030239561401824627	0.03499969556892124	0.032377374056648915	-0.01938134144135956	-0.07169762330145471
549	549	0.011614111749261859	0.0303768390218845	0.03526576157465613	0.032623175225659176	-0.01917641203053522	-0.07149013926694928
550	550	0.011514588296500629	0.030713317878973016	0.03549195927714032	0.03291216697707512	-0.019011621863007803	-0.07121735662221465
551	551	0.011515814550053589	0.03086635802820959	0.03569725157220021	0.03319340334644772	-0.01868074658517999	-0.07102547607072969
552	552	0.011516287819254789	0.031136993063272743	0.035905515592472216	0.03346080109785304	-0.0184962183281839	-0.07078301411131904
553	553	0.01156038260641584	0.03128556311172587	0.03606891388519953	0.03367170071181398	-0.018316657301229073	-0.07065083744748253
554	554	0.01157818241262002	0.031457461691793684	0.0362869424361891	0.03396024401152822	-0.018137409535241213	-0.07054195175237966
555	555	0.0115430481139391	0.03170941502030787	0.03654160040133604	0.03424250821056359	-0.017964747410144383	-0.0703285347154566
556	556	0.01156411700248422	0.03204975434528613	0.03679024486514699	0.034527460725831086	-0.017718725440272212	-0.0701018900369994
557	557	0.01153668626432831	0.03235926690938261	0.036925517625872435	0.03472163990747558	-0.017575510203491133	-0.06993724881579098
558	558	0.01150377175157586	0.032622286957192936	0.037111556052558135	0.034959766435947705	-0.01738386768671276	-0.06976179896924714
559	559	0.011487636888446411	0.03280192260262421	0.03732890657126332	0.03521085499614976	-0.017186852678680982	-0.06953727567641338
560	560	0.01152320372141381	0.03299067252700949	0.03759270593621837	0.03536817725030746	-0.0170718726616577	-0.06945991286591043
561	561	0.011518917134090301	0.03317772496316295	0.03777936409584238	0.03561292502085107	-0.016883518196359998	-0.06923880039559213
562	562	0.01148070657510556	0.03332839751638167	0.03793650210704633	0.03580354003197953	-0.01668064688954468	-0.06908128488949193
563	563	0.011368454604505591	0.03354398651928947	0.03809677486475891	0.03602607389318996	-0.01650368401780381	-0.06885543114129641
564	564	0.01137185646295522	0.03367362637434944	0.03818702835508507	0.03622337410614567	-0.016341375403943415	-0.06870275742400889
565	565	0.01134734552259302	0.03389858227159894	0.03842965172196551	0.03641569612138722	-0.016196201595385352	-0.06855007863690817
566	566	0.01130088727035228	0.03414656628258686	0.03870890786246888	0.036683355557841066	-0.01597528059501585	-0.06830932288171827
567	567	0.01123980871418315	0.0343141925168885	0.03892249905621832	0.037027322690637667	-0.015812081657793662	-0.0679688573055181
568	568	0.01128954729313769	0.0345667880663121	0.03910686090037138	0.0372514091058402	-0.01560399963080256	-0.06780192606883782
569	569	0.011309507033668769	0.03482441931425806	0.03929754443192006	0.037489883851893266	-0.015440576530918149	-0.06767199667387912
570	570	0.01137686223383148	0.035011275543701106	0.039515887593805615	0.03770660949412646	-0.01526135478024313	-0.0674405314591107
571	571	0.01140182684297053	0.035295620549150926	0.03972986182288335	0.03790145174193476	-0.01504048449729695	-0.06718122656889144
572	572	0.011328587365033992	0.035608255776787626	0.04000055553377259	0.03817141321408937	-0.014864382667307451	-0.06695528579607482
573	573	0.01138631170979407	0.03578439533337327	0.040222024654360436	0.038532724608858954	-0.014566963859803671	-0.06671992959374151
574	574	0.011318070997021	0.03602502751864554	0.040397906954796996	0.038720397487817956	-0.014445793508249621	-0.06659029335741924
575	575	0.01130712496512717	0.03621945135390102	0.04055802516394743	0.03889719431639822	-0.01428239963142339	-0.06642004044073312
576	576	0.01132661612483471	0.03643060225990116	0.040801044327976196	0.03919855842133742	-0.01416517143635879	-0.06623256682009775
577	577	0.011379815382488289	0.03661164929240694	0.04099039419382108	0.03946799780682099	-0.01401640124152059	-0.06599654753188644
578	578	0.01144568368469242	0.036791538606855814	0.041154251122922744	0.03966664352676826	-0.013862795387413982	-0.0658348580382226
579	579	0.011464638789853621	0.036937483617323005	0.04129469690661325	0.03988388806925989	-0.013810875548704337	-0.06573981902578811
580	580	0.01149377015416234	0.037137487882100154	0.04147328803379809	0.040182789276728165	-0.0136845224928448	-0.06551800173190042
581	581	0.01147829882825888	0.03731249126800369	0.04171053125158807	0.0404341154942021	-0.013400550559501439	-0.06539030086473133
582	582	0.011555127920533212	0.03751610562195886	0.04186078705615791	0.04069857768674303	-0.01333510076329616	-0.06512762626897146
583	583	0.01157272773305843	0.03762666608910432	0.04197845223593351	0.04090287722050427	-0.01308946356445442	-0.0650089794976275
584	584	0.01159701256217938	0.03782350828855624	0.042130578547745975	0.04117743304749202	-0.01292054095867228	-0.06477130127060451
585	585	0.01156972500267631	0.03795453728924647	0.04223568323652177	0.041292998719054994	-0.012818004581088718	-0.06466872651466767
586	586	0.01163169367958745	0.03818237511047283	0.04239636036726948	0.04150017495935607	-0.012705176979578629	-0.06449960356000135
587	587	0.01165168095877496	0.038369793203552806	0.04259837221577649	0.04178054500587593	-0.012617244101018119	-0.06439178036921438
588	588	0.011650447679328792	0.038648325438121675	0.04271309120111734	0.042005464479489836	-0.01239689884982916	-0.06420931937835972
589	589	0.01168162320484512	0.03896297913692763	0.0429194634457067	0.042200119349576	-0.012172122006181289	-0.06396910811074216
590	590	0.01164189796962634	0.03926668646358287	0.04313763446763919	0.042465302953076114	-0.01207686587123009	-0.06380377196800435
591	591	0.01168013888572227	0.039404378750465416	0.04332400377502206	0.042654383243789076	-0.01190490138929946	-0.06368174107571019
592	592	0.01168130656914037	0.03965601145940612	0.043494553042499426	0.04291222953898084	-0.01180594032191053	-0.06341418640186627
593	593	0.01169924368060271	0.03980151640775292	0.04370677081972131	0.043086837181706965	-0.011676827736847	-0.06330717524188431
594	594	0.01168469715261078	0.03989562152223575	0.04389099641598184	0.043295559235988816	-0.011509558723665759	-0.06315586080304537
595	595	0.011748178906277742	0.04006277622159064	0.044094233215763265	0.04347907445523228	-0.011381927048392429	-0.06301262076200516
596	596	0.01171895755337225	0.040229007804504814	0.044242089206125226	0.043709294149210286	-0.011182398403790891	-0.06293934437822021
597	597	0.01175339539303286	0.040364599406286665	0.04452757279506055	0.04393850219540228	-0.011012246839439589	-0.06268250008305165
598	598	0.01172387376850224	0.04040041800877841	0.04473512733122161	0.04426990280733597	-0.01077244450873374	-0.06262488358658168
599	599	0.01179781771217903	0.040527401045387476	0.04484049161206265	0.04441967696211248	-0.01058755085844594	-0.06252168759194551
600	600	0.011765268540148761	0.04073282261656257	0.045052837090023015	0.04470553790447725	-0.010342873286937332	-0.06235949695438812
601	601	0.01180136593007074	0.04098076792330058	0.04523005894860168	0.04501123671552006	-0.010135520103819401	-0.062247016764306495
602	602	0.01180959972056806	0.04104508894100586	0.04542440921063826	0.04515644685460974	-0.0100026128269334	-0.062088562170828934
603	603	0.011734943767256761	0.04122169873401775	0.04558542152418562	0.04533952464030189	-0.00977328378150626	-0.061900644986515284
604	604	0.0117247828969446	0.041432220913346654	0.04567384699573077	0.04547863946339105	-0.00967983420136581	-0.06179000123809135
605	605	0.011707115862141237	0.04151652180260808	0.045793353293179156	0.045615156579740704	-0.009451499935037648	-0.06168831932395328
606	606	0.01172750293526826	0.04174727229263656	0.04601636006714664	0.04582486439191647	-0.00936926342825414	-0.061593893247199896
607	607	0.0116470150680669	0.041971439410044165	0.046274737702829825	0.04601675385652291	-0.0091188334659103	-0.06139796672911779
608	608	0.011669522102974762	0.04225819205358527	0.04645374914915683	0.046171448055161504	-0.00888047699925024	-0.06121785626168249
609	609	0.011665746939172349	0.0424341895619944	0.04658173276542775	0.04645590763444718	-0.0087266909167928	-0.060961717922008704
610	610	0.011691909449920641	0.04260639390150998	0.04679056490110245	0.046691118781922974	-0.008495830866281369	-0.06085203990056922
611	611	0.01161635819160573	0.0427180738777507	0.04708807949587816	0.04684741851316036	-0.00841740420742571	-0.06072493952820925
612	612	0.01153762656840822	0.042883058868441425	0.047184879436268555	0.04709554090804646	-0.008342747114311568	-0.06060115337645098
613	613	0.011522478430425	0.04311083347915467	0.04740061187327023	0.047238102750222444	-0.00811241277121595	-0.06043496079501478
614	614	0.011430096612845901	0.04326261693791847	0.04756487028443314	0.0474389604188103	-0.00798705872051573	-0.06024625117429956
615	615	0.01146938659301812	0.04345964633314682	0.047789234163642516	0.047655226409947425	-0.00786334649019931	-0.060141767079624854
616	616	0.01142176223933018	0.04363651102363959	0.04794386097220149	0.0478415512966852	-0.007631922106116131	-0.060020865042618145
617	617	0.01134340412473257	0.04376087985275612	0.04815768233157089	0.04813164797991665	-0.007545632953763081	-0.05975677550461687
618	618	0.01130536008898685	0.043951159765752874	0.04832215608896413	0.04838162273606892	-0.00735293995979377	-0.059570140381392134
619	619	0.011276729558264713	0.044192052138777346	0.04850532611816614	0.04868056231389216	-0.0071980689185059	-0.05954020300177064
620	620	0.011280230272200169	0.04429432044920094	0.04876100809978927	0.048780199671037125	-0.0071152979166174395	-0.05938330491771587
621	621	0.011377694408874268	0.044477774794593083	0.04899306505167559	0.04906716329041512	-0.00685112981100904	-0.059255791660546564
622	622	0.011394826684381881	0.04472307708553232	0.049174133027815994	0.04927608110656581	-0.00673943060079924	-0.05913647039598939
623	623	0.01133708640768989	0.04493764730499174	0.04935550334024673	0.049593310069824495	-0.006554003076006079	-0.0590748754066159
624	624	0.01136258959139368	0.045150589591259255	0.049639341730596774	0.04970163467116751	-0.006398547419434961	-0.05886220368273505
625	625	0.01127129157360881	0.04533798486420882	0.049838443357714875	0.04986870553332502	-0.0063580979156718604	-0.058701478340991285
626	626	0.011193727854399621	0.045537029289671106	0.050042416974830396	0.050047115880904734	-0.00621284938755707	-0.05851478968313441
627	627	0.0112277701288096	0.045674028090457466	0.050199364105689995	0.05015742408596252	-0.00593283426702421	-0.05833644417077636
628	628	0.01124649079022726	0.04576874834176062	0.0504174585834087	0.050309470632356315	-0.00571714835448869	-0.058130864010531656
629	629	0.01130755401074531	0.04595795083600587	0.050537450159684326	0.050492603608056116	-0.00570222673349159	-0.057953607937005956
630	630	0.011343245611333739	0.04608413309138728	0.050634652887136825	0.050616096512170625	-0.00552761950368774	-0.05785610528351942
631	631	0.01129302463533714	0.04625584109089634	0.05079156459101562	0.050787145024123	-0.005351878372114339	-0.05771293913678124
632	632	0.01134757302504775	0.046447888980676574	0.05103240334436328	0.0509311190838541	-0.00518883986469843	-0.057608502247098924
633	633	0.011357619311586251	0.04662891268684285	0.051203313295334243	0.05118861579748021	-0.00499892837943823	-0.057565398927529356
634	634	0.01136363802543894	0.04685340180482844	0.05129532258971329	0.05140322474026904	-0.00486010606147221	-0.05745864573440681
635	635	0.01131888438599163	0.04694388438585322	0.05141737228311712	0.051624849970057216	-0.0046896392170315895	-0.057392430459526536
636	636	0.011304028056090067	0.04712192444527627	0.05158123234323817	0.05183663728687314	-0.00448331221239903	-0.05722775035518542
637	637	0.011332441524957838	0.04722115625836103	0.051663357535022346	0.05195638344581992	-0.00431383994264118	-0.057071471445908496
638	638	0.011264679342232482	0.04742978106353276	0.05184483548829909	0.05211307996829915	-0.004233508301748047	-0.056915810091865485
639	639	0.01114566835751463	0.047563246482374796	0.05193380341538959	0.052257640671970196	-0.004127392227905391	-0.05673852462506681
640	640	0.01113567415281805	0.04775423889526757	0.05209001774878458	0.052441716650120186	-0.0039850645713157	-0.05651002815959146
641	641	0.011091988512771319	0.0478548389799205	0.05218828007767183	0.05269104715536599	-0.0038002612246269296	-0.05633821417435205
642	642	0.011034506223063569	0.04796063375013886	0.05241010320690663	0.052833853902404526	-0.00360858818118553	-0.056099209923462845
643	643	0.011109160927077649	0.04820582241761963	0.05265157646220209	0.05298889150945555	-0.0034935358796230297	-0.05593743699334088
644	644	0.011155771111361991	0.04842243777788703	0.052781045878732426	0.05317623198582244	-0.00331769428636308	-0.055765653398137806
645	645	0.01118327311403482	0.048613226674264376	0.05291815704036762	0.05345505686337604	-0.0031484781095335	-0.05561795201207491
646	646	0.011250301591328338	0.04881444378593104	0.0530763790736701	0.05368891783861936	-0.00301846303196848	-0.05550863335132612
647	647	0.011146216640067359	0.04902430305967782	0.053208702023087806	0.05384650347075125	-0.00295207775900145	-0.055452887054472634
648	648	0.011159669037495209	0.049231702935657304	0.053355874111227365	0.054010090684126044	-0.0028426452849512	-0.05527494888101546
649	649	0.011197851469829958	0.04942015916199434	0.053521696698742294	0.05426937321068852	-0.00269078428571214	-0.0550942186900523
650	650	0.01116820681857224	0.04960023446819819	0.053649731209618134	0.054435162958981965	-0.0025763972799262196	-0.05495305187497055
651	651	0.011178617157866739	0.049676316544225815	0.05375627670348252	0.05459659979893665	-0.00241564722968693	-0.054860413947942374
652	652	0.011136309385373331	0.04987252684311565	0.05387661277496014	0.054783120153727646	-0.00226618928117677	-0.05470091537038957
653	653	0.01113577268365927	0.05002797451837696	0.05399088059235828	0.054896380533791145	-0.0021875155801323	-0.054519417901535513
654	654	0.0111221439574541	0.05022672410998084	0.05415910551609604	0.05506919996843781	-0.00209452213416785	-0.054434084831557226
655	655	0.01121671169872222	0.05031084279613783	0.05430135088643553	0.05525825354959777	-0.00188667940138471	-0.05425757765805121
656	656	0.01120882014085023	0.050522366563839946	0.05447244008348181	0.055380318799928184	-0.00173973280689604	-0.0540736646889034
657	657	0.011259925752423	0.050585153715802744	0.054607333447148076	0.05558526451124494	-0.0015730155172292704	-0.053893170135660376
658	658	0.01123423547547617	0.05074713380613403	0.0547219196985387	0.05569179109431842	-0.0015409628717126703	-0.053798390533640474
659	659	0.01116148548752052	0.05096300063888899	0.05485183463921378	0.0558858876939183	-0.00139127451217653	-0.053601432928471214
660	660	0.01119760828526072	0.051070906318396524	0.05501407908712347	0.05602431521761182	-0.0012970093085955799	-0.05345635286678285
661	661	0.011161295300254951	0.051273833064458006	0.055147047251403944	0.0562861492341298	-0.00119447935465454	-0.05339059370700412
662	662	0.011138271055936809	0.051442946772229506	0.05523219527758768	0.05652460618038989	-0.00109791063896575	-0.05328305481782301
663	663	0.011243320946771801	0.05162283901891289	0.05537808740052609	0.05667169408924198	-0.00094957358789944	-0.05311674501798993
664	664	0.01126511688228483	0.0518004552280011	0.055574465147585204	0.056785694432621006	-0.0007637978660248901	-0.052954017951024134
665	665	0.011234471756295782	0.05207606334773864	0.05570685283765492	0.05692752783256387	-0.00064770759559866	-0.05282356953103593
666	666	0.011184219950802618	0.05222245083521125	0.05589495689641821	0.05710737897476124	-0.00048851774960277	-0.05276083004459144
667	667	0.011111448419552729	0.052312047221798566	0.05603163751518305	0.05724232808698554	-0.00031494124883002	-0.05266213466661303
668	668	0.01110828901124789	0.05246815448195021	0.056181261215239295	0.05743851162730566	-0.00010822499074341632	-0.052616372948030773
669	669	0.011067708772038271	0.05263002220472407	0.056306869748183754	0.05762222650639045	3.599810833819419e-05	-0.05241447777507387
670	670	0.011118802988561981	0.05283862415085575	0.05646724838365582	0.05784086859851756	0.0001334037829416272	-0.052231090134552315
671	671	0.01106999553034973	0.05295913243496092	0.056615719261602616	0.058026471523781896	0.00027667016749625	-0.052046239424122044
672	672	0.011079017735870802	0.053163713129479026	0.056683251116430924	0.0582624215317783	0.00043033362341196997	-0.05184715766205202
673	673	0.011050021793749379	0.05338088232772261	0.05685725453513083	0.05851934394081152	0.0006313025929852899	-0.05176122047544592
674	674	0.01107439953145546	0.053488473605377805	0.0569873684425171	0.05858487506736136	0.00067240724233936	-0.051627653866518
675	675	0.010995572701459152	0.053640543115508324	0.05700871995891919	0.05879954729661461	0.0008667880888983199	-0.051485910619497186
676	676	0.01113498358836339	0.05383697767979152	0.0571249433679909	0.05903264535952542	0.00111204651988541	-0.05135254479488769
677	677	0.0110548958439009	0.05401912888209635	0.05726470847277365	0.059144321333244654	0.0012671556948055298	-0.05119762100796926
678	678	0.01098242667053443	0.0541860349178042	0.0574023797908131	0.05926424332236868	0.00142286362030687	-0.051057899748697046
679	679	0.010941326829524572	0.05444242977054777	0.057595421709490835	0.05947422947276141	0.0015605975279347002	-0.05093950314482367
680	680	0.010874706822110971	0.05461259228451247	0.05770670746146368	0.05965880949104861	0.0016356433006148503	-0.050825872280149544
681	681	0.01086452849983471	0.054817974247481416	0.05788457494593656	0.05975750396023781	0.0018216199493061298	-0.05076859851106885
682	682	0.01080915206893933	0.054926648408463064	0.057978669984852974	0.059935726781474796	0.00197099792688097	-0.05060331696608178
683	683	0.01082978800398544	0.05504141081084851	0.05807907786697688	0.06010809889188755	0.0020430332866680895	-0.050558949924315255
684	684	0.01090079900448879	0.05521941214302013	0.058165852605018865	0.060293349022560574	0.00225203292117985	-0.05044873683195493
685	685	0.010875473040356142	0.0554337820781019	0.05839069002764424	0.060484268805847716	0.0023209647540270704	-0.05025152410791298
686	686	0.010862743280711781	0.0556258437172376	0.05854843868477723	0.06062261692423643	0.00242297945676418	-0.05014411907889129
687	687	0.01088497729852006	0.05571346567045741	0.058689442031763996	0.06083401769853779	0.00253206066431274	-0.04994850963455753
688	688	0.01087062185062489	0.05590436640779832	0.05878474006565447	0.060979959412075846	0.0025926315406520303	-0.04988452292464454
689	689	0.010932058124870771	0.0561110436319608	0.058823082313341504	0.061179843568370515	0.0026604417110868495	-0.04982514857468932
690	690	0.01091922736450027	0.05625099292150719	0.058953454150299775	0.0612590012321948	0.0027839816035533198	-0.049654590684503765
691	691	0.010918272805567258	0.0563308450597456	0.059129496017762365	0.061442568824755815	0.00283212255968374	-0.0494801005920387
692	692	0.01094250418606711	0.056498781242186935	0.05922037395311323	0.061553934451193656	0.00296816854014469	-0.04932449181639939
693	693	0.01096449072243822	0.05670224288366399	0.05942813921111426	0.06174178210825376	0.0030540157238093204	-0.04918591903249252
694	694	0.01096352353495596	0.056855969577963586	0.05961373848737091	0.061955630898282966	0.0032281667588986	-0.04901998379999901
695	695	0.01089920940266948	0.05700948239101714	0.05972553054015156	0.062131781546600984	0.00332163620070604	-0.04889316435589085
696	696	0.011000246868147701	0.057195010139151424	0.059856473812110456	0.062273816734043655	0.00345559657457606	-0.04880589337317137
697	697	0.010982017126806541	0.057319409676791055	0.059914590174444594	0.06243907576146993	0.0035662060505753405	-0.048723429318332304
698	698	0.01100066028887171	0.05736332123291869	0.0599871382276694	0.06258379565424352	0.00364620295268539	-0.04861191053334131
699	699	0.010978789986653999	0.05743950427220904	0.060103608495398156	0.06272555312941927	0.0037575803696750696	-0.04849098097039738
700	700	0.010928609530915661	0.05747960810422257	0.06021340811153368	0.06285904670471808	0.0038667102547963197	-0.04836540735257921
701	701	0.01099783131226072	0.05762389968816924	0.06038012899862588	0.06305916001174855	0.00401725690536167	-0.04825739025384243
702	702	0.011091614156559982	0.057819565792246244	0.060623390326219787	0.06322959011150928	0.0042000548197608295	-0.04807954623502031
703	703	0.01113306601534191	0.057949472265181524	0.06068754478710903	0.06340388975300806	0.00428733878542969	-0.04794941201647739
704	704	0.01111823945855922	0.058049445132157394	0.06074959259959132	0.06352865542131751	0.004308564932799559	-0.047854187769327476
705	705	0.01105122381894887	0.05817409917289553	0.06087321015237766	0.06370449164734263	0.004481440745361531	-0.04774161540666029
706	706	0.01109157262642039	0.05830515112696631	0.06099526006214021	0.0639173261478275	0.00452889668149405	-0.04770330769097309
707	707	0.0110152975684508	0.05846339078862821	0.061182657651375205	0.06408991616206464	0.00463349769629731	-0.047563585872385704
708	708	0.011038257601858548	0.05850617015458811	0.0613489945007494	0.06429634125206249	0.004822189304890661	-0.04747599963242314
709	709	0.011018965994210289	0.05867248712080871	0.06151109332728087	0.06448907327532345	0.004932639063574369	-0.04732909403961073
710	710	0.011084791902056329	0.05883373704957327	0.061628338387061644	0.06469643797771188	0.00496044937126235	-0.047243738190256776
711	711	0.011088084316370947	0.058912522518455454	0.061710414932497695	0.0648540504245937	0.0050480608208178495	-0.0471290413863812
712	712	0.01104512794405814	0.05908089231977183	0.06183021260843038	0.06505660211036962	0.005240141129428375	-0.04696706712718958
713	713	0.01102361546522112	0.05921759305609432	0.06194968604344266	0.06523796008163482	0.00535532535185382	-0.04681170211589024
714	714	0.01104823015776293	0.059340188199557456	0.062063695685677676	0.06541699215011101	0.00552573083731114	-0.04674496340926752
715	715	0.0111125044942338	0.05943687600244992	0.062186108807035345	0.06552344440698815	0.005652724964756601	-0.04669170661894993
716	716	0.01106704174878884	0.0596510724320279	0.06232982117076659	0.06577080961243517	0.00575816434138556	-0.04665044110950921
717	717	0.01102478230733735	0.05979149539909506	0.06247836937780136	0.06586635089261078	0.00589132608570312	-0.0465253220906627
718	718	0.01108647146485918	0.059896972160104936	0.06252638330725697	0.06595003676963754	0.006012677463366719	-0.046370705160566225
719	719	0.01112075045894373	0.06003672268100111	0.06260612689434569	0.06606063048375548	0.00611324694115117	-0.046229099828468095
720	720	0.01121834323308846	0.060146914661494744	0.06268762709287871	0.0662218304601574	0.00618765784359244	-0.046145147550295945
721	721	0.0111705972168424	0.06030563876792354	0.06280058504790775	0.0662937188034008	0.006259815445318509	-0.04603554412162394
722	722	0.01114663662920799	0.06048342777703673	0.0629287498059226	0.06650833698151146	0.006407946737742811	-0.04596392532378603
723	723	0.01113032563264765	0.06058094717944298	0.06290896473100886	0.06658248443088596	0.006522738335193161	-0.04581252621059376
724	724	0.01107888691812902	0.06072130071106617	0.06309044748762217	0.06670398863051144	0.0066696593343428005	-0.0455957398723301
725	725	0.01108342778826274	0.06084789059801349	0.06318802593987762	0.06686587144694586	0.00674084041779196	-0.04546488151455469
726	726	0.01112520923334578	0.06091544307086799	0.06333147702661393	0.06706522063102158	0.00687412458916172	-0.04532595079635408
727	727	0.011133620199490721	0.06101411470481799	0.06345540774433708	0.06717446751190917	0.0070148243660053	-0.045278165680527144
728	728	0.011123854128284611	0.061155747132232374	0.06361220838913965	0.06738980003698275	0.007144739142704611	-0.04517105394918751
729	729	0.01104767350417284	0.06128123514784073	0.06378841906766423	0.06756540418171911	0.007220844767964601	-0.045084278351386946
730	730	0.011045702543955548	0.06144036738646885	0.06385296959935541	0.06777508731929234	0.00722193750764139	-0.04511411478175734
731	731	0.011066133538695521	0.061570914959292344	0.06399089130833975	0.06794718650661029	0.007354836855884698	-0.044939279276718855
732	732	0.01104252314660659	0.06175705247795249	0.06412101597249205	0.06805471789386992	0.00751033632601931	-0.04480020033207861
733	733	0.011111145522396391	0.061937099200701805	0.06429308392287154	0.06821508532738615	0.0076605333977774	-0.044632024640400086
734	734	0.011086030908494882	0.062077527506965345	0.06446096783583118	0.0683609650099716	0.00775887238289723	-0.044502076091385165
735	735	0.011072220168289489	0.06220027723333761	0.06459098778853833	0.06846812992608597	0.00783860717551207	-0.04440938337368274
736	736	0.011171095814088629	0.06235969825625295	0.06470890203472744	0.06857960480058191	0.0079595080326681	-0.04423989657623436
737	737	0.0112164978600222	0.06242821872706107	0.06480630767307168	0.06869595550023745	0.00800385452143854	-0.044151095149221914
738	738	0.01119326608051003	0.06244292778534673	0.06489911172039611	0.06884423482644485	0.00820485352247975	-0.04408558443095747
739	739	0.011177793246893742	0.06253049594942615	0.065090682020988	0.06895393858269365	0.00832610666035595	-0.04393242444990733
740	740	0.01120791109964155	0.06265156831944403	0.06528259154419488	0.06911323228416924	0.0084328888059435	-0.043824954774648796
741	741	0.01120148894288139	0.06281840268934133	0.06536602118957917	0.06925812337365819	0.00856092653344882	-0.04377834212005974
742	742	0.01121177901803708	0.06291971979848517	0.06548531713002652	0.06932774396605473	0.008645816996907241	-0.0437139772169295
743	743	0.01112951293340348	0.0630424833633397	0.06567851435517964	0.06945655718780357	0.00870712110448888	-0.04358761862788835
744	744	0.01112411756259901	0.06319559407249459	0.06575431483527654	0.06963794310211224	0.008808492092174939	-0.04344158445913897
745	745	0.011086868763717912	0.0633191073694443	0.06586039990285833	0.0697662966254716	0.008927530898108889	-0.04333542995359961
746	746	0.01105928044568907	0.06342675032503511	0.06595752870458697	0.06984893046057149	0.00897368063497541	-0.04327189172547407
747	747	0.011041336148533101	0.06354969176333405	0.06609668636742896	0.06995294086315182	0.009010529959359529	-0.04307620346129547
748	748	0.01099554087791334	0.06355094808735359	0.06617895068155019	0.06998998283518487	0.009076647424675328	-0.04295437084300681
749	749	0.01092101529084712	0.06366868195734092	0.06627533959766414	0.07012366912865675	0.00914747870341025	-0.04285942138466185
750	750	0.01093654136469005	0.06371516985985648	0.06632443680547753	0.07023506031068948	0.009206419419118221	-0.042767016773866906
751	751	0.01091876758495659	0.06378346173371938	0.06636223906534448	0.07032428918146552	0.00934603767794328	-0.04274649823738525
752	752	0.01093653119397184	0.0639494794009695	0.06650225444751674	0.07039987082902766	0.009469110312875182	-0.04257174882860734
753	753	0.01091896225871152	0.0640343468739222	0.06657430384189857	0.07058136874484834	0.009496053540062051	-0.04244621198937241
754	754	0.01094796187713757	0.06417908770477795	0.06664852184325051	0.07070992953068071	0.00953664857126106	-0.04232124188523891
755	755	0.0109051503507668	0.06430296781090983	0.06678238427895208	0.07084397836204245	0.00961020971243965	-0.04222398161642428
756	756	0.01090925157264433	0.06442642462398881	0.06689807920390835	0.0709898756264036	0.0097163267699304	-0.042065808007411325
757	757	0.010958244024989763	0.06446220180845602	0.06695687894706306	0.07116991521911846	0.00988408640130728	-0.04195094627855028
758	758	0.0109051787469255	0.0645655871788979	0.0671132316898817	0.07130171671112576	0.009959114225585888	-0.04184466013600478
759	759	0.010888533071737348	0.0646592567557725	0.06718836862970701	0.07144191826196128	0.01017861181475448	-0.04171728536381894
760	760	0.01089512655056512	0.06477784665551438	0.0672957017295662	0.07162647960931737	0.010281487883386859	-0.04163673175359219
761	761	0.01091258838506865	0.06485615793869856	0.06738702781988797	0.07172354083623758	0.010407399796766751	-0.04148246965655729
762	762	0.010881682133831791	0.06495376601307898	0.0674495742864443	0.07190023935173884	0.01054407229989401	-0.041403716568043085
763	763	0.010889526421819758	0.0650577201389209	0.06755217801735647	0.07200600309122104	0.01065091752213467	-0.04129755082269537
764	764	0.010927427906490398	0.06523461744879744	0.06761813615345844	0.0721707484402785	0.010800090516170249	-0.0412140221031251
765	765	0.010933894916090741	0.06535980875403401	0.06779295184662293	0.07237640679807769	0.010878159962312828	-0.04111461104594066
766	766	0.01092724624289974	0.06542920191416987	0.06781538906373684	0.07255254151635519	0.01099601039706502	-0.04103733277870836
767	767	0.01103515065176928	0.0655491480474253	0.06795037907470658	0.0726913592096077	0.01109058543764683	-0.04100355158621011
768	768	0.011008158284247099	0.06565217648953114	0.06800616069391016	0.07279798412237043	0.01109965177567314	-0.04096634161515973
769	769	0.01100663579354705	0.0658089085206419	0.06809610438649773	0.07296167560692324	0.01123086152054958	-0.04080769444809279
770	770	0.01096975105787146	0.06589419982552734	0.06818425113617076	0.07308629397991573	0.011315380630829399	-0.04071013470800676
771	771	0.01099157573431946	0.06604695138180951	0.06822086115082153	0.07318178512746348	0.011385129056591529	-0.04061436124335323
772	772	0.0109686021432675	0.06618108597232562	0.06833153487428044	0.07324124612071743	0.011448127844906411	-0.04048651959020164
773	773	0.010974338531971191	0.06630799486254169	0.06841891946650569	0.07334629989239008	0.01158868374147355	-0.04038828344889507
774	774	0.010954783494322069	0.06642962220382036	0.06853194140521943	0.07338913512259145	0.011698285265496598	-0.0402674169005859
775	775	0.01100597182432531	0.06649985069012532	0.06862299906721583	0.07357124794342908	0.01188566540748669	-0.04016878740578115
776	776	0.01100749041820657	0.0665695882301248	0.0687325526805942	0.07375567455549024	0.011988690157126811	-0.04008069266249164
777	777	0.011085188979715459	0.06673750260421431	0.06883230580997388	0.07395868931560914	0.01212093503065632	-0.03996181498100609
778	778	0.011114004077949699	0.06684282307648592	0.06890592329260528	0.07409339101366283	0.012189975959654271	-0.0398675535948071
779	779	0.0111449028282359	0.06692631308446581	0.06900298883886635	0.07418532690885998	0.012251122991760722	-0.03975656740090576
780	780	0.011130023333319571	0.06710537544581502	0.06912056674842891	0.0743414036452221	0.0124557473754824	-0.03960398429571751
781	781	0.011174327602291862	0.06721908463535908	0.06925767639373662	0.07453232671317757	0.01260812645345632	-0.03951401089260499
782	782	0.011204415034006219	0.06730914044889537	0.069347413343228	0.074684469513329	0.01266210989303338	-0.039423901139777465
783	783	0.011272423270168022	0.06744015286182342	0.06946811221332432	0.07484290205023532	0.012707013552750501	-0.039316366498705034
784	784	0.01124263368882034	0.06750600948481712	0.06956444643521084	0.07501128681297457	0.01278952503909247	-0.03917520087801018
785	785	0.011279484646920131	0.06772032434139479	0.06968259783680478	0.07511568303172794	0.012867869576042459	-0.03912078806078554
786	786	0.01131889705389909	0.06780555524939683	0.06975767802360848	0.07522529315762443	0.01301934573948165	-0.039064334967469146
787	787	0.011338978604377279	0.06787038723363656	0.06992235554445772	0.07538487223707588	0.01307005531682473	-0.03891017269555339
788	788	0.01134941086851	0.06801227525362531	0.07003597482259113	0.07551767059312046	0.013156787283071972	-0.03886658652857737
789	789	0.011305634085393871	0.06816829231305914	0.07022446440751047	0.07568834023998239	0.01331192319300609	-0.038759311152887846
790	790	0.011286884624891469	0.06831185301914589	0.07037495357897902	0.07586255866340078	0.013398386851567958	-0.03868663012659467
791	791	0.011245988248642431	0.0683605715817925	0.07049054011529407	0.07594487533961916	0.01350049514979589	-0.03858468303488626
792	792	0.01125128616225919	0.06845809574593441	0.0705953760138945	0.07608565002437126	0.013641531701279708	-0.038460829572117126
793	793	0.01119828661680683	0.06858808510528802	0.07069066861105064	0.07617428586010594	0.013665542253413071	-0.03831870998214941
794	794	0.011138588943482632	0.06870619900619171	0.07072520824333192	0.07631363381708074	0.013791929052083509	-0.03831604671559856
795	795	0.01111250004547488	0.06878869351262733	0.0707906323220023	0.07641271736702415	0.013812532329979098	-0.03820168427776497
796	796	0.01117348186235843	0.06887925350583765	0.07101134062394714	0.07654732705053642	0.01396754182445854	-0.038077176471386934
797	797	0.01122610943871115	0.06898488136835099	0.07112058398849004	0.07662434043003508	0.014067802007055773	-0.03793437153249335
798	798	0.011241885608394642	0.06906072165326607	0.07120142687096899	0.07676844723574582	0.014085608162560836	-0.03781912064876064
799	799	0.01122965298386915	0.06909090298368402	0.0713449769882129	0.07683815542777048	0.01417626383459691	-0.03767135229354736
800	800	0.01127647008628626	0.06917503438073261	0.07143992318944017	0.07694921772228985	0.01432025507173335	-0.037545577028840905
801	801	0.011311861818957861	0.0692990812701439	0.07159808655926536	0.07703147019132184	0.014310594248356841	-0.0374716347559161
802	802	0.01133749316227773	0.06937111707242824	0.07168456388251769	0.07723184144395143	0.01442212624730711	-0.03739769278463663
803	803	0.011294825773920159	0.06943630587323671	0.07182992430259227	0.0773801076838337	0.014552003101818723	-0.03726822326858156
804	804	0.011314266164300871	0.06959004256163027	0.07196600664759902	0.07746135042160202	0.0145506855071709	-0.0371440920496569
805	805	0.011331165257729588	0.06970368386796508	0.07203858154457256	0.07761550207430877	0.014646847120164988	-0.037079351902471816
806	806	0.011356259500073452	0.06984603645155976	0.0721279049675588	0.07778360255774608	0.014795887264716343	-0.036970144299244986
807	807	0.011387168759607791	0.06997720588813393	0.07220052977994162	0.07789910729605173	0.014836001198319428	-0.03684483397315478
808	808	0.01143899448197527	0.07009257915422339	0.07222191460539192	0.07798985665448908	0.014986052609812131	-0.036747159191281735
809	809	0.01138570863645774	0.07015762221651747	0.0723270776039042	0.07813981627039406	0.015095921240616922	-0.03663342251890573
810	810	0.01140322951914082	0.07027067711451446	0.07243156260208104	0.07825579080786091	0.01519552444904223	-0.03651006110836294
811	811	0.011372891611657521	0.0704480147641793	0.07246783750298703	0.0783407553680302	0.01527989980776101	-0.036416089384966654
812	812	0.011385121854866028	0.07062066921015175	0.0725264818765928	0.07845049694864986	0.015402961587476529	-0.03629678467714323
813	813	0.01136998792860142	0.07077140070482617	0.07259054003986556	0.07859094043320904	0.015522496185552567	-0.036221969593608364
814	814	0.011443037340463272	0.070921564947637	0.07266588320005747	0.07869629717212584	0.015607648029426357	-0.03610447724116851
815	815	0.011450449672475839	0.07099640555464033	0.07275934156744543	0.07881687438247623	0.015692657094505	-0.03601592861149207
816	816	0.011387837381898741	0.07109928169015556	0.07285731228330361	0.07892066178003296	0.01571997566601977	-0.03591342533123696
817	817	0.011352998275945658	0.07119376844690588	0.07290868921488514	0.07906284585620803	0.01579307154516156	-0.03582936550191563
818	818	0.011342179629737839	0.07122069000805907	0.07298945691244244	0.07917334904860994	0.01589258696849864	-0.035714718783831215
819	819	0.01133905726106685	0.07135308165112142	0.07309677309254903	0.07931831861974109	0.01603338752704549	-0.035635261403451565
820	820	0.011388515094158228	0.07143845419262888	0.07317062572863593	0.07951248286598751	0.01619287025515495	-0.035525583978354015
821	821	0.011435510073638022	0.07151245654546777	0.07325831010818977	0.07961435937692748	0.01626320893189574	-0.03541321506286035
822	822	0.011448487615849429	0.0716061425366801	0.07334888462073759	0.07972732681338594	0.016330382587208	-0.0352959012574383
823	823	0.011390040070673301	0.07175108375980346	0.07352245667208693	0.07981886304996433	0.016449087052697212	-0.03517179694127015
824	824	0.011409733241357179	0.07183791505934863	0.07363896239126223	0.07986546936965119	0.0165814717649087	-0.03507866884014035
825	825	0.011469049534103149	0.07197691878330723	0.07369306399462158	0.07998035078129197	0.01668840952259476	-0.035003221550911935
826	826	0.01145468609827353	0.07204628222867526	0.07378746510616345	0.08010377025877029	0.016763367734931957	-0.03498298254699842
827	827	0.01142128690118431	0.07209852120051022	0.07383723955781887	0.0802001279262324	0.01685811897303558	-0.03490305005732408
828	828	0.011414769216457779	0.0722247812789927	0.07395750427105877	0.08030554496097853	0.016917253281979173	-0.03472870895629251
829	829	0.01146379726159365	0.07234090569513713	0.07409131738170405	0.08040251520878422	0.017010445901695627	-0.03465800556284813
830	830	0.011407910795221802	0.07247499864099885	0.07414735305843682	0.08055187779048459	0.01707856429130806	-0.03458686078481498
831	831	0.011422187268292229	0.07253486755656197	0.07431288735775397	0.08068613730836047	0.01718388326514857	-0.03441717049498695
832	832	0.01138904750246732	0.07265585422496437	0.07442723624174977	0.08082482460645288	0.017233545405512887	-0.03430810535783687
833	833	0.01139206445754114	0.07277066157965106	0.07445772246712501	0.08095986196132383	0.017272905580173657	-0.03420949287987718
834	834	0.011353433861823251	0.0728893620053434	0.07456259588049387	0.08105437445948592	0.01737394968078056	-0.034125606607289874
835	835	0.01131209294139512	0.07298733217565236	0.07468515664980277	0.08115929750111517	0.01739925899910447	-0.03409274032951234
836	836	0.0113557436855006	0.0730728882492275	0.07483957302469066	0.08119955584691821	0.01744111601923668	-0.03404271001221248
837	837	0.011436244279196501	0.07314328485179764	0.07491993146348902	0.08130556460810182	0.017487582414026013	-0.033995716947046346
838	838	0.01141986044659938	0.073297989171081	0.07504867083711976	0.08145826920337099	0.017583854815658412	-0.03395931444498883
839	839	0.011440104855927061	0.07343534295097526	0.07511650052758034	0.08155739763705068	0.01772697240240503	-0.03383976024122485
840	840	0.01148677281451799	0.07350698684524432	0.07519757893170338	0.0816683388672606	0.017776683574931517	-0.033722595386546005
841	841	0.011463315327865481	0.07358000178848448	0.07529340400258702	0.08176485246629402	0.017848907764359517	-0.03361157186536877
842	842	0.011482581097881979	0.0736533996030321	0.07537818971182571	0.0818368344244939	0.017910476209559326	-0.03352735192729686
843	843	0.011532259400317758	0.07376182101150487	0.0754410116509264	0.08192325476440086	0.017954766790288183	-0.03344114137551713
844	844	0.011542611332132129	0.07382752257454903	0.07544487847989491	0.08205640320090998	0.01800782625807468	-0.03339178029156438
845	845	0.011526004275092	0.07388800191083977	0.07553013849949897	0.08220272399297662	0.01810433979577116	-0.03329815386192164
846	846	0.01152018742697342	0.07394403630518237	0.07562508221575842	0.08231683187161434	0.01823953014466959	-0.03321182604704576
847	847	0.011492686144273009	0.07403248567239014	0.0756701468004565	0.08245324233554999	0.018284522917078	-0.033158906940750625
848	848	0.011489962239523869	0.07406298933003466	0.07571916602827773	0.08255545399060815	0.01839642120346033	-0.03312594327875641
849	849	0.01151672232581625	0.07421554585504454	0.075816203488007	0.08269517489332488	0.018474591577119143	-0.03300126400507612
850	850	0.01151493966650568	0.07427933449593506	0.07591414087057602	0.08279534866699506	0.018591272233392735	-0.03284417526198652
851	851	0.011467009729459611	0.07438485010486426	0.07599926974443039	0.08289135843522337	0.018705626953013168	-0.03275317312961621
852	852	0.011511844177304938	0.074396076299046	0.07609216636351224	0.08297991963190628	0.018854683283601924	-0.03265454501193332
853	853	0.01144262342515333	0.07445813864745479	0.07624161885424871	0.08310049604706353	0.018980834643971132	-0.03254346263307238
854	854	0.01149407642912509	0.07455431034707338	0.07635194986984449	0.08321339419244878	0.01904190461917559	-0.03248136349314862
855	855	0.01151856136080607	0.07461581603352355	0.07646258753211237	0.08332951843937772	0.01906214196991063	-0.032353649724607574
856	856	0.011529771966531049	0.07478881514021428	0.07656184508381705	0.08341123580823209	0.019148804422338888	-0.03227709471900626
857	857	0.01148323631871811	0.0748838773441807	0.07664463677016797	0.08346290843882034	0.01927847812671727	-0.0322240569760832
858	858	0.011479806351123839	0.07496991112393789	0.07667846785285776	0.08359490958132636	0.019360776071422038	-0.0322343859041765
859	859	0.011486008905054699	0.07502670657929617	0.07669142540783952	0.08373049545068054	0.019444125834665548	-0.032100345486390944
860	860	0.01141601482204992	0.07511549217378974	0.07676197047740542	0.08386177936676245	0.019530648806688842	-0.03200465893861638
861	861	0.011441707646677202	0.07521809975787021	0.07689821960185164	0.08390798570885438	0.01960327580350561	-0.031877616396785886
862	862	0.011425138925916642	0.07531766499758379	0.07698453283028935	0.08402633226548203	0.01972122756837726	-0.03185659222422908
863	863	0.01144809433788261	0.07540989989326354	0.07706869491104676	0.08417254703990654	0.01983476242575758	-0.031806373282269575
864	864	0.011426166898341571	0.07555073337215601	0.07715698519199653	0.08427373550635364	0.01988270840347041	-0.03169345925021907
865	865	0.011427255839298489	0.07565589325252	0.0772875231591886	0.08435911524972076	0.01996512599523161	-0.03155604719166092
866	866	0.01140683022394531	0.07575458108882441	0.07739026502895462	0.08448307114245093	0.02003942173968363	-0.03143297413999153
867	867	0.01137034294692327	0.07594119548131324	0.07747722104586999	0.08458110132944671	0.020076256831125693	-0.03131306854053327
868	868	0.011387184475175541	0.07603534327822603	0.07758812205953709	0.08468082669644811	0.02014469946480642	-0.031175588851575037
869	869	0.01144399569316569	0.07609428304931654	0.07772014919517962	0.08479540419954086	0.02022123968145566	-0.031067253145615054
870	870	0.011452212817891726	0.07620393497615996	0.07785963187303394	0.08483769293487352	0.02030600319289079	-0.03101279986837157
871	871	0.01142370438860028	0.07629383053521957	0.07801790018375256	0.08490251000322731	0.02042464369722304	-0.030872010855638104
872	872	0.011436397304656488	0.07641864243621703	0.07815529226752001	0.08492535357629379	0.02057170748882766	-0.030704271123843475
873	873	0.01137865782072292	0.076513669262202	0.0782577778198342	0.08499799489944472	0.02057131904057328	-0.030649313610563934
874	874	0.01134820710978544	0.07664020710961758	0.07834019126128575	0.08510357538051602	0.02064427396737038	-0.030558184101787268
875	875	0.01135124008443399	0.07672652547239456	0.07844416802144805	0.08517763497583962	0.02067962157640985	-0.03049473828458942
876	876	0.01138738440627957	0.0767836215782908	0.07852959272943856	0.08526932952644892	0.02075085563572262	-0.03040270794943341
877	877	0.01137744649492214	0.07688570389794519	0.07854200394119128	0.0853406483609201	0.02075652417423786	-0.030264365534032434
878	878	0.01139498727435316	0.07694049353129809	0.07859978238958781	0.08544221487558647	0.02082448434354579	-0.03013069044102047
879	879	0.011396756199741419	0.07701777892684931	0.0786898512983303	0.0854902165257033	0.020941481382813473	-0.03006217375301178
880	880	0.01137475290362584	0.07714660307372262	0.07878004042637102	0.0855930416582438	0.021018835601988063	-0.02993331266545174
881	881	0.011385314336134461	0.07723508757860117	0.07884375337844014	0.08569289823494784	0.02101775060871105	-0.029900210558200163
882	882	0.011418825746756102	0.07733218928000192	0.07888707399139666	0.08580306933255355	0.02115561315212856	-0.02973796399457463
883	883	0.01141036599030541	0.07742111259647788	0.07895841119851113	0.08589259412510002	0.021142485829416833	-0.029619591267357758
884	884	0.01139310650290699	0.07759254153099383	0.07905736026785384	0.08599097340887582	0.021230249907999328	-0.029451743756988856
885	885	0.01138180799431399	0.07771448293771946	0.07911318579438668	0.0861027217292658	0.02132212161992795	-0.029399341201699923
886	886	0.0113745095168955	0.07786633589779472	0.0791884209276279	0.08623728681875038	0.021429306227168737	-0.029329339332777676
887	887	0.011387549832989088	0.07799453181481115	0.07928746261606688	0.08629214982710168	0.021532367574815005	-0.02917866697070347
888	888	0.011381262861986432	0.07809976679883499	0.07931822311952846	0.08637875980470935	0.021617676337974432	-0.029045912946384415
889	889	0.01139654092672642	0.07817491171308451	0.07942449892018313	0.08647062427362204	0.021735610858672042	-0.028929701568335492
890	890	0.011367338948025978	0.07827418518804728	0.07949415454693803	0.08657721190104056	0.021758409086570684	-0.02889742599522227
891	891	0.011317320037137351	0.07838290299662089	0.0795511008707891	0.08666045669234873	0.02189772304666495	-0.028761647994352924
892	892	0.01133399803093357	0.07843506186056363	0.07964228554840043	0.08672954877459149	0.021985600434702553	-0.02864745634562201
893	893	0.01135270856564263	0.0784768696393115	0.07971743481332569	0.08686020528583072	0.022069417746031012	-0.0285871164250222
894	894	0.01129489191589388	0.0785228248766316	0.07983127328163947	0.08695086829034257	0.022114561241466702	-0.028561000267298287
895	895	0.011275476610940681	0.0786331775036423	0.07988768763228404	0.0870072336974085	0.022131345598548957	-0.028460314456608356
896	896	0.011272257112551991	0.07872125376791551	0.08001354466716612	0.0870916511064557	0.02223407907654277	-0.028333484230992016
897	897	0.01123041936113238	0.07883342604249255	0.08002385990041103	0.08722578348243461	0.022310873263204047	-0.028269721441643268
898	898	0.011207495944852	0.07892579405370884	0.08008627592105169	0.08728469899408957	0.022351181949813285	-0.028221218655004654
899	899	0.01119904510900325	0.0790148784421848	0.08016789042252401	0.08743227191499421	0.022421187852324866	-0.028147404525248
900	900	0.01115619921385741	0.07911957324256376	0.08021604166225524	0.08753505273495686	0.022534984343913204	-0.028077644439110993
901	901	0.011195379259526569	0.07921505775161701	0.0802658932393687	0.08762158456914354	0.02261086711179263	-0.02799011636350236
902	902	0.011178665034059888	0.07931681564299305	0.08033307369124283	0.08774668569615425	0.02267009130696276	-0.027922690902055958
903	903	0.011200595619549208	0.07937509783179215	0.08041782239722665	0.0878274233216114	0.02277418600322178	-0.02782016389997139
904	904	0.011191254848994992	0.07946031562233055	0.08045344913807657	0.08794845951244601	0.022868795958925388	-0.027751057379206568
905	905	0.01125237006685236	0.07948608971350771	0.08051393749798912	0.08810611985631163	0.022966458839470707	-0.027668812125509108
906	906	0.01122110183462317	0.07964199488850507	0.08057639241288214	0.08820825799369947	0.022988237427690284	-0.02764986283291614
907	907	0.011193851368006399	0.07973487559694027	0.08064897041647953	0.08833570144340988	0.023103180479493206	-0.027641412335099712
908	908	0.011197723555208289	0.07982038582129522	0.08071805400010795	0.0883836922726572	0.023207465000367012	-0.027598970879376787
909	909	0.01122882653586536	0.07987607928297981	0.08080623190972855	0.08845329612365103	0.02330515282451703	-0.027525814281907146
910	910	0.01126077543568446	0.0799657699470733	0.08090838009940285	0.08849534444484969	0.023411639386257246	-0.027400372499283017
911	911	0.01136174186513938	0.08007555765447749	0.08096460695234456	0.08859806885990973	0.023432673568945774	-0.027355092746880676
912	912	0.011404739504743449	0.08015775155280201	0.0810650549848929	0.08869857338514088	0.023482242009214553	-0.027256903560598796
913	913	0.01138405801548712	0.08023362037859277	0.08113406716516175	0.08877897265777254	0.023516391151828523	-0.027160747737295866
914	914	0.01136020939010046	0.0803162203189307	0.08120992691544197	0.08889646175285279	0.02357874706562027	-0.02700784678455828
915	915	0.011314746780402809	0.08033958302481416	0.08130518402175128	0.08890173144523329	0.023580677569287112	-0.02699472858009827
916	916	0.011333760227792939	0.08043027058753319	0.08139995979941686	0.08901887625040666	0.023665744627517478	-0.026868012475641335
917	917	0.01131020207213044	0.0805610190654669	0.08148993109930631	0.08909223776802763	0.023686110660580913	-0.026828956453563268
918	918	0.01136058763859805	0.0805776714251964	0.08156974500174485	0.08914187468883587	0.02375348574906802	-0.026767659225737577
919	919	0.01136610785529625	0.08062507524647555	0.08161605708215869	0.08923433632346582	0.02381916159413759	-0.02674857898709914
920	920	0.01131473808444365	0.08067250138507998	0.08166044288227443	0.08926864814427429	0.02392247834053004	-0.02668318782714521
921	921	0.011273322326188799	0.08078227026532891	0.08174496355647823	0.08935266989733669	0.02395031064966626	-0.02662895225300003
922	922	0.011300343689800652	0.08089785181535675	0.08181207180282968	0.0894400484725318	0.02401863377666799	-0.02654360150153543
923	923	0.011308336713953069	0.08094821766621428	0.08186960360522007	0.08952972078687502	0.024049991742602965	-0.026479519092812494
924	924	0.011324349763294122	0.08107894435777038	0.08193683243567633	0.08958782157465675	0.024117491525947467	-0.026408011009437272
925	925	0.011339685918418458	0.08113504228979174	0.08199099568807505	0.08970358893557742	0.02416877656948744	-0.026357572326437113
926	926	0.011394280802547702	0.08124864973447074	0.08206509718709074	0.08974317588375527	0.02427495884993951	-0.02629383307012193
927	927	0.01134790696022153	0.08127867204631388	0.08211073271574641	0.08981994942168518	0.024328995180185078	-0.02623632166452234
928	928	0.011311741061130929	0.08130366786403173	0.08215396763636254	0.08989637838561979	0.02434885529810976	-0.02614732551604177
929	929	0.01127751110393696	0.08136810250167448	0.0822474031676141	0.08989862862272163	0.02440910743510415	-0.026038340782109936
930	930	0.011235570978403279	0.08140904036604775	0.08231598727416065	0.0900322963178303	0.024470115537430625	-0.0259707734630223
931	931	0.01120023404184015	0.08140785206748191	0.0824146219647784	0.09014548801640147	0.02456011227919786	-0.02592434771239464
932	932	0.011169012443006701	0.08152833720174107	0.08251424937714859	0.0903043527232467	0.02462074585948274	-0.025847509570510196
933	933	0.011150176227862942	0.08160253168814166	0.08254307789579976	0.09039330861991145	0.024689002081800727	-0.02576172956901033
934	934	0.01113717191610727	0.08167674410851525	0.08259950833058097	0.09051109313130003	0.024750556316970162	-0.025734648265570682
935	935	0.011143705049024798	0.08177057470704029	0.0826813585488161	0.09055975943713936	0.024809307523633424	-0.02569424445474417
936	936	0.011134856972066651	0.0817965432046212	0.08272035658272835	0.09063226119133025	0.02488119470470714	-0.025635218192302044
937	937	0.01112816344327175	0.0819386645092682	0.0827275462222716	0.09069226798133835	0.02493372611787501	-0.025556096830844387
938	938	0.01115997737677422	0.08200848642885702	0.08284530111018948	0.09077151358840371	0.025041198125262187	-0.02545807400305773
939	939	0.01108778973737248	0.08205933229046487	0.08293347735786838	0.09087149644642763	0.025086393175885995	-0.025413940776114363
940	940	0.01103621825647448	0.08215577192268905	0.08301945388275604	0.0909301288474458	0.025165078888021476	-0.0253561251054848
941	941	0.011056960271297349	0.08226529360453408	0.08307636763500108	0.09105447666519284	0.02521513512251819	-0.025265896691953654
942	942	0.011106149015950553	0.08239512038382979	0.08312498786732127	0.09123022662014418	0.025266400158535117	-0.02524889473108593
943	943	0.011136465984260411	0.08242142361128499	0.08314396240301922	0.09127376907569244	0.02530108005231463	-0.025234397169291007
944	944	0.011170266166193172	0.08247291166874579	0.08321027040875398	0.09136712795164408	0.025331367547210232	-0.02513178686122804
945	945	0.01114132604839497	0.08258424359587199	0.08332357115081962	0.09147823022138053	0.025409256639488908	-0.025103246865555456
946	946	0.01112914274862109	0.08265712585307129	0.08340766813680552	0.09154041859483013	0.02546761198822791	-0.025027841477320067
947	947	0.01117085596964218	0.08272834542102978	0.08348575335179437	0.09160620494318505	0.02557272960636241	-0.02495748349652159
948	948	0.011144535431679802	0.08281603174349911	0.08353697212144075	0.09167508228403669	0.02563167876255052	-0.02492960113414421
949	949	0.011169172070527051	0.08288996154412456	0.08354182541607916	0.09179654356831154	0.02569610314368944	-0.02486676163206483
950	950	0.011161894680922938	0.0829647337975568	0.08360723082617638	0.09188019542223687	0.025751249001899696	-0.02480063724383036
951	951	0.011164512557250511	0.0830878318848974	0.08376133507290517	0.09195993360773665	0.02585198318710181	-0.02471150181913846
952	952	0.01119239028138069	0.08314622029179088	0.08382427434556637	0.09212878140907019	0.0259389498069597	-0.024682024522294833
953	953	0.01122150696127321	0.08323434763205102	0.08386340214525399	0.09224138515462782	0.02596746972377867	-0.02462960971380094
954	954	0.011165595812461801	0.0833229256553132	0.08394680344501598	0.09238563550137088	0.026084059945778237	-0.02460606597427805
955	955	0.01114600112163103	0.08341849066130069	0.08405123443594241	0.0924724051429108	0.02616175025153302	-0.02452206654899902
956	956	0.01114312952150678	0.08350807205016433	0.08408466762879555	0.09264027596655779	0.026244566083955756	-0.02450518961954426
957	957	0.011143880594723817	0.08359586389318553	0.08412983726574792	0.09274651904711927	0.026292398155450553	-0.02444712114593305
958	958	0.01113980569932359	0.08366352832698522	0.08422392902106687	0.09283783131957732	0.02636624636638209	-0.024374077448986117
959	959	0.01116324828144491	0.08373356078137055	0.08426984372725485	0.09292274865962508	0.026370224337296987	-0.02432695032244189
960	960	0.011192818872215638	0.08380051918431733	0.08442041891892252	0.09297246160326414	0.02638599100543342	-0.0242398137058873
961	961	0.01121206622503233	0.08384512235801647	0.08452666916233648	0.0930634183871957	0.026401302017582912	-0.02419872136704495
962	962	0.01120746688887871	0.08392008371123774	0.0845783517843815	0.09316430138663226	0.02648453962228617	-0.02414893841677426
963	963	0.011207817487161379	0.08395703947879293	0.08468201504221348	0.09323226354583083	0.026524674928258156	-0.024076754166324415
964	964	0.01125910328106545	0.0841057354053493	0.08475585958595619	0.09324717201943804	0.026638441099670018	-0.023991961896670258
965	965	0.011258181388683699	0.08418545882132866	0.08485112529381726	0.09330638393128239	0.026725712678995713	-0.023903581813831412
966	966	0.01126746704889007	0.08431245153693158	0.0849497085206778	0.09345279021166289	0.026843736526369472	-0.02379050352229724
967	967	0.011241629250592139	0.08441647429184954	0.08500277261824556	0.09357167217064197	0.026892516780945945	-0.02368218986614875
968	968	0.011260664568490451	0.0844379091504701	0.08510660250024644	0.09365270279643245	0.026906347486809024	-0.02358586370040172
969	969	0.01124368203984839	0.08449290884390961	0.08512162736019858	0.09372737362801198	0.027013211832678158	-0.023488714631596103
970	970	0.01120995636782189	0.08466078026065445	0.08520031885371894	0.09378708028191203	0.02712974950629885	-0.02337518346094703
971	971	0.011229396923925621	0.08476900597736339	0.08525810533662845	0.09387904740153477	0.02715625888631069	-0.02332317057860453
972	972	0.01115677854625919	0.08487260588432975	0.08530114755656654	0.09398664768521456	0.027243507471854028	-0.02329054925503238
973	973	0.011187637491932	0.08493199067462573	0.08538549880520704	0.09404707427019296	0.02733059453705334	-0.02315959219306323
974	974	0.01116225049255288	0.08502019921044497	0.0854074999679818	0.09410740361168188	0.027314333570158132	-0.023075820328559697
975	975	0.011123984543991031	0.08508274478983721	0.08543470695317204	0.09419099461964138	0.02734652357108757	-0.02303355112695965
976	976	0.011148970830045069	0.08514078249836335	0.0855211516603728	0.09426557990087667	0.02741088397025345	-0.022923955160416398
977	977	0.01114271308215933	0.08520764150746415	0.08566849022229193	0.09435004801802868	0.027484298844392036	-0.02289105047960462
978	978	0.01113668497495369	0.08525440714037684	0.08569400454388623	0.09443173138699312	0.02756797195518328	-0.022883208975186916
979	979	0.011131791248694558	0.08531393410578679	0.08576741667721835	0.0945269433928952	0.027587819161450387	-0.02275022003595523
980	980	0.01116637043254953	0.08534909214503834	0.08583147171146742	0.0946199960615475	0.02766700114232943	-0.022749052312639
981	981	0.011195118369292212	0.0853970022796309	0.0859236619870026	0.09472307586233918	0.027748813479287333	-0.02271244995173089
982	982	0.01115452220022133	0.08545513257657297	0.08596799073508846	0.09477579966672767	0.027785540790047407	-0.022663318432687592
983	983	0.011143941760450821	0.08553698037829097	0.08604089608133732	0.09484589263930279	0.02781012267260133	-0.02265401472766878
984	984	0.01107243016846661	0.0855952728080156	0.08606979499847149	0.09484769794992548	0.027829357535979427	-0.022603488422957847
985	985	0.01110717268638654	0.08569667572893917	0.08614525585069327	0.0948753241198245	0.02789480316093384	-0.022519837596686253
986	986	0.011150900151538171	0.08575956276547736	0.08622749928709787	0.09489536014896288	0.02790218724548841	-0.022428873587686395
987	987	0.01118259765451558	0.08581442963827983	0.08631794840370058	0.0949193755180334	0.027955004370804632	-0.022375439809177066
988	988	0.011223494275719309	0.08592293815838883	0.08634004573105476	0.09496605916496159	0.028007408408775906	-0.02228058802503738
989	989	0.011196713572564288	0.08599999640080792	0.08641988326431575	0.09504177345061603	0.0280273520310118	-0.02226829077139273
990	990	0.011201793789831061	0.08605648601986372	0.08652580944933144	0.09516520914587198	0.02808273300071591	-0.02219455930585546
991	991	0.01117810139288728	0.08611207316704396	0.08660204735055417	0.09529219198691671	0.02816712113291874	-0.022132188131531234
992	992	0.011200491625619409	0.08623599011500967	0.08668264866934573	0.09535656177519528	0.02821922413583307	-0.02209687537953562
993	993	0.01123995600780514	0.0863196843779919	0.08673214418958267	0.09543682008749647	0.02827148071611347	-0.02204417881661759
994	994	0.01125435753024971	0.08637797562066854	0.08685919145378622	0.09550599507135221	0.028304064769971105	-0.021984004294326932
995	995	0.011242979544784398	0.08641090123149922	0.08692029106080193	0.09555782969565754	0.028408523257677853	-0.021930361305080102
996	996	0.01123244353144042	0.08644533219740745	0.08696775809034377	0.09561857190449978	0.02848610670688268	-0.02186244301383623
997	997	0.011261124232286712	0.08649208615610458	0.08698654542323336	0.09568008369566419	0.02852571247201511	-0.021839089755351152
998	998	0.011278819224324839	0.08658512553060245	0.08700721634929125	0.09576102533943165	0.028572147395950508	-0.02175375889618161
999	999	0.011263305905955482	0.08662730590592792	0.08703620083350956	0.09583974291794564	0.028642054824473163	-0.0217229087297789

